Measuring Orthogonality as the Blind-Spot of Uncertainty Disentanglement

Aleatoric (data) and epistemic (knowledge) uncertainty are textbook components of Uncertainty Quantification. Jointly estimating these components has been shown to be problematic and non-trivial. As a result, there are multiple ways to disentangle these uncertainties, but current methods to evaluate them are insufficient. We propose that aleatoric and epistemic uncertainty estimates should be orthogonally disentangled - meaning that each uncertainty is not affected by the other - a necessary condition that is often not met. We prove that orthogonality and consistency and necessary and sufficient criteria for disentanglement, and construct Uncertainty Disentanglement Error as a metric to measure these criteria, with further empirical evaluation showing that finetuned models give different orthogonality results than models trained from scratch and that UDE can be optimized for through dropout rate. We demonstrate a Deep Ensemble trained from scratch on ImageNet-1k with Information Theoretic disentangling achieves consistent and orthogonal estimates of epistemic uncertainty, but estimates of aleatoric uncertainty still fail on orthogonality.

==> data/decreasing_dataset_CIFAR10_DeepEnsemble_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.79672,0.1996843494525935,0.7345402242634267,1.0,0.001048999523355456,0.002148690932446889,0.0057673408864529945,gaussian_logits,CIFAR10,Deep Ensemble,decreasing_dataset
1,0.7801199999999999,0.16963602206406347,0.7666077972134031,0.75,0.000535163526410371,0.0020016809798460355,0.003177593228224969,gaussian_logits,CIFAR10,Deep Ensemble,decreasing_dataset
2,0.7521599999999999,0.1422520606270037,0.8027323875909278,0.5,0.0013746272221951453,0.0019876456091702374,0.004976856518477943,gaussian_logits,CIFAR10,Deep Ensemble,decreasing_dataset
3,0.7017399999999999,0.1237620874490869,0.8657060422300956,0.25,0.0005372150407425406,0.0011650133629161126,0.006370986415211481,gaussian_logits,CIFAR10,Deep Ensemble,decreasing_dataset
4,0.6236200000000001,0.11946842273626224,0.9446260679008548,0.1,0.0023283900016964516,0.002074972736156495,0.007834361534171087,gaussian_logits,CIFAR10,Deep Ensemble,decreasing_dataset
5,0.55542,0.11256039944284582,1.007992879113149,0.05,0.0021980445855350767,0.0013538512604308825,0.00795339543698873,gaussian_logits,CIFAR10,Deep Ensemble,decreasing_dataset
6,0.38164,0.10463923192765068,1.1389462914505253,0.01,0.00624472577460372,0.0018285875250486324,0.012925845419889948,gaussian_logits,CIFAR10,Deep Ensemble,decreasing_dataset


==> data/decreasing_dataset_CIFAR10_DeepEnsemble_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.79674,0.245124486,0.357169652,1.0,0.0009146584061823244,0.0023865308415115896,0.001886549684162594,it,CIFAR10,Deep Ensemble,decreasing_dataset
1,0.7799799999999999,0.209918096,0.40611084599999997,0.75,0.0007151223671512383,0.0027896046255582525,0.0014853068603813795,it,CIFAR10,Deep Ensemble,decreasing_dataset
2,0.75438,0.167552974,0.471534274,0.5,0.0016569248625088642,0.001355698116272937,0.0008735208670295098,it,CIFAR10,Deep Ensemble,decreasing_dataset
3,0.7008599999999999,0.13840893599999998,0.57705242,0.25,0.0012714558584551792,0.0007190655785156201,0.0029149047261274237,it,CIFAR10,Deep Ensemble,decreasing_dataset
4,0.61998,0.11778891,0.6773946399999999,0.1,0.0018810635289644142,0.0014396763996951192,0.0029885309667393224,it,CIFAR10,Deep Ensemble,decreasing_dataset
5,0.5508200000000001,0.10791038420000001,0.764210706,0.05,0.0020157876872329444,0.0015844365326988146,0.0042392343639761285,it,CIFAR10,Deep Ensemble,decreasing_dataset
6,0.37584,0.097867812,0.8960263420000001,0.01,0.004423188894903767,0.0008061133210994606,0.007159893105505426,it,CIFAR10,Deep Ensemble,decreasing_dataset


==> data/decreasing_dataset_CIFAR10_Flipout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.68414,0.0449287510324892,0.07112577083391328,1.0,0.002035092135506419,0.0013516297627149578,0.0009266476969402792,gaussian_logits,CIFAR10,Flipout,decreasing_dataset
1,0.66594,0.033615784032041976,0.06988867373593174,0.75,0.003714242856895606,0.001250021971181427,0.001510070912162771,gaussian_logits,CIFAR10,Flipout,decreasing_dataset
2,0.6401600000000001,0.02256390916715716,0.06921230517249596,0.5,0.004754008834657321,0.0012663323693940143,0.0012968732615275052,gaussian_logits,CIFAR10,Flipout,decreasing_dataset
3,0.58236,0.011534631436844401,0.07914757606663932,0.25,0.004482476993806009,0.0005599929247975787,0.0015104712493094195,gaussian_logits,CIFAR10,Flipout,decreasing_dataset
4,0.5062,0.013731909153079019,0.14384466888824604,0.1,0.0014024977718342403,0.0008997406022251467,0.00172337660703476,gaussian_logits,CIFAR10,Flipout,decreasing_dataset
5,0.43777999999999995,0.007666244827146759,0.20465738634266825,0.05,0.004287819958906857,0.0008110885713055563,0.0015852377064822577,gaussian_logits,CIFAR10,Flipout,decreasing_dataset
6,0.3041,0.00230809547654748,0.4707911308609596,0.01,0.0059670763360292365,0.00019018244051459025,0.008211787308282616,gaussian_logits,CIFAR10,Flipout,decreasing_dataset


==> data/decreasing_dataset_CIFAR10_Flipout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.6843600000000001,0.0509989908,0.0223932796,1.0,0.004469071491932065,0.000993905482728937,0.0006634847430672848,it,CIFAR10,Flipout,decreasing_dataset
1,0.6716,0.041630240799999996,0.0294614226,0.75,0.0014324803663575958,0.0008065167437211959,0.0009322609034057261,it,CIFAR10,Flipout,decreasing_dataset
2,0.6329800000000001,0.0327598444,0.0414849988,0.5,0.0034434575647160283,0.000832890302618093,0.0014400209923467933,it,CIFAR10,Flipout,decreasing_dataset
3,0.58048,0.023476585,0.06371596539999999,0.25,0.001826307750626936,0.0009702839795958191,0.0018418971637670623,it,CIFAR10,Flipout,decreasing_dataset
4,0.5009,0.023112451,0.13404426200000003,0.1,0.003401323271904615,0.0012222893423728279,0.0020247790660746176,it,CIFAR10,Flipout,decreasing_dataset
5,0.44242,0.014301692999999999,0.22131470800000003,0.05,0.004091258974936687,0.0005292081401178559,0.0025609925403081556,it,CIFAR10,Flipout,decreasing_dataset
6,0.30206,0.00578202498,0.49835039600000003,0.01,0.003385350794230937,0.0004480291579527345,0.009289655030554473,it,CIFAR10,Flipout,decreasing_dataset


==> data/decreasing_dataset_CIFAR10_MC-DropConnect_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.72636,0.24407244540410775,0.3827029725142296,1.0,0.0040220144206603685,0.006021665738134597,0.005875627667633504,gaussian_logits,CIFAR10,MC-DropConnect,decreasing_dataset
1,0.6990000000000001,0.20360431099578294,0.35879948866086464,0.75,0.0027759682995308144,0.004092712139112746,0.0049223452223764765,gaussian_logits,CIFAR10,MC-DropConnect,decreasing_dataset
2,0.67226,0.16333699073193542,0.3399512959095518,0.5,0.0031095980447639793,0.0038530566669668937,0.005117021969792248,gaussian_logits,CIFAR10,MC-DropConnect,decreasing_dataset
3,0.61014,0.13274093115667268,0.34453555807217473,0.25,0.002643785165250777,0.001893694357983792,0.006977580050086474,gaussian_logits,CIFAR10,MC-DropConnect,decreasing_dataset
4,0.53744,0.11639029086661601,0.35964829672617693,0.1,0.003803235464706337,0.003101744516186055,0.002666933751789572,gaussian_logits,CIFAR10,MC-DropConnect,decreasing_dataset
5,0.46214000000000005,0.10756597185666963,0.40266248558269774,0.05,0.006835027432278526,0.004246587639413033,0.007381644427201916,gaussian_logits,CIFAR10,MC-DropConnect,decreasing_dataset
6,0.31673999999999997,0.13914785188489864,0.4389169010743365,0.01,0.007065946504184706,0.010322637839602897,0.009396361001448202,gaussian_logits,CIFAR10,MC-DropConnect,decreasing_dataset


==> data/decreasing_dataset_CIFAR10_MC-DropConnect_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.72988,0.23416845,0.133167812,1.0,0.0014837115622653783,0.005299519978339548,0.001805222214211868,it,CIFAR10,MC-DropConnect,decreasing_dataset
1,0.70324,0.2032349,0.15304142199999998,0.75,0.0022189186555617462,0.009885115500127448,0.0010977114469267392,it,CIFAR10,MC-DropConnect,decreasing_dataset
2,0.6666,0.167570578,0.17436062400000002,0.5,0.0017099707599839314,0.00382146621119094,0.0026269613980254847,it,CIFAR10,MC-DropConnect,decreasing_dataset
3,0.6154,0.14225146,0.20891403999999997,0.25,0.0036755951898978147,0.0019366299396245041,0.003113172361728469,it,CIFAR10,MC-DropConnect,decreasing_dataset
4,0.53338,0.1255831,0.27060408799999996,0.1,0.005536280339722707,0.004037615633989941,0.007658713789373771,it,CIFAR10,MC-DropConnect,decreasing_dataset
5,0.47203999999999996,0.10565273820000001,0.3091736,0.05,0.003979522584431453,0.0038711157851638502,0.006873528353499393,it,CIFAR10,MC-DropConnect,decreasing_dataset
6,0.32824,0.14108535,0.294753328,0.01,0.0061013605040187635,0.011263840994775275,0.009677897654157849,it,CIFAR10,MC-DropConnect,decreasing_dataset


==> data/decreasing_dataset_CIFAR10_MC-Dropout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.71116,0.2551437046315116,0.5468869550545404,1.0,0.004098853498235853,0.01270486152044596,0.015103884188128467,gaussian_logits,CIFAR10,MC-Dropout,decreasing_dataset
1,0.68686,0.2186625418644025,0.5424395180146385,0.75,0.002914206581558696,0.006722759203285806,0.008961951388392349,gaussian_logits,CIFAR10,MC-Dropout,decreasing_dataset
2,0.6570199999999999,0.16763188197098347,0.5284388952938367,0.5,0.0010674268124794457,0.002223517183947153,0.0059974477469730515,gaussian_logits,CIFAR10,MC-Dropout,decreasing_dataset
3,0.60182,0.13193036559320603,0.5225160654710848,0.25,0.0027577889694463593,0.005015611867921425,0.005717318345132417,gaussian_logits,CIFAR10,MC-Dropout,decreasing_dataset
4,0.5254800000000001,0.11284086769577548,0.5110716231723176,0.1,0.0048522572067028775,0.004441357200467216,0.005170663300480901,gaussian_logits,CIFAR10,MC-Dropout,decreasing_dataset
5,0.46421999999999997,0.09604914373259216,0.5256214379415891,0.05,0.0037558487722484275,0.0018706596203938092,0.010380174932745232,gaussian_logits,CIFAR10,MC-Dropout,decreasing_dataset
6,0.32276,0.09653498453073506,0.5565198498068533,0.01,0.003933268361045294,0.0035574876669044833,0.009671503953953733,gaussian_logits,CIFAR10,MC-Dropout,decreasing_dataset


==> data/decreasing_dataset_CIFAR10_MC-Dropout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.71268,0.28931562800000005,0.199483828,1.0,0.0016508785539826971,0.0035290948988592006,0.0035045035039680036,it,CIFAR10,MC-Dropout,decreasing_dataset
1,0.68986,0.25676660399999995,0.22856666799999997,0.75,0.0016082910184416345,0.007252374910363227,0.00275205412643974,it,CIFAR10,MC-Dropout,decreasing_dataset
2,0.66026,0.20286266,0.261042922,0.5,0.002725178893210505,0.003970063226351691,0.0020679950277440197,it,CIFAR10,MC-Dropout,decreasing_dataset
3,0.6061799999999999,0.153571852,0.303972224,0.25,0.0038442684609688604,0.004678041257765263,0.0025779823819541492,it,CIFAR10,MC-Dropout,decreasing_dataset
4,0.52354,0.130720288,0.354450308,0.1,0.004750536811771876,0.0010696576908637643,0.0046144714980541355,it,CIFAR10,MC-Dropout,decreasing_dataset
5,0.45676000000000005,0.1179245788,0.397692874,0.05,0.004938785275753548,0.0030970020325103193,0.005167387095342873,it,CIFAR10,MC-Dropout,decreasing_dataset
6,0.31782,0.10709229,0.480242724,0.01,0.002867995815896526,0.0023065170492302897,0.006859325874876191,it,CIFAR10,MC-Dropout,decreasing_dataset


==> data/decreasing_dataset_FashionMNIST_DeepEnsemble_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.93294,0.03408332300363328,0.17053202296282027,1.0,0.00036551333764995133,0.00022745231509640324,0.0006149101115002545,gaussian_logits,Fashion MNIST,Deep Ensemble,decreasing_dataset
1,0.92788,0.030037617864594978,0.17393700264328782,0.75,0.0006398437309218482,0.00011249888525207789,0.0015378422396597755,gaussian_logits,Fashion MNIST,Deep Ensemble,decreasing_dataset
2,0.92066,0.0261058858208456,0.17326095550962833,0.5,0.00041182520563947625,0.0006503181329944989,0.0016421173306297838,gaussian_logits,Fashion MNIST,Deep Ensemble,decreasing_dataset
3,0.90554,0.0234933944598925,0.1749541148975497,0.25,0.0007208328516376086,0.0003857287018285942,0.0014276473614260581,gaussian_logits,Fashion MNIST,Deep Ensemble,decreasing_dataset
4,0.88538,0.02115596053861152,0.18763100523863888,0.1,0.0008422588675698208,0.00028633708228417406,0.0022566773844342643,gaussian_logits,Fashion MNIST,Deep Ensemble,decreasing_dataset
5,0.86944,0.0215776341329115,0.19450010512984808,0.05,0.0017856651421809054,0.0005935571615132275,0.0013098982698374728,gaussian_logits,Fashion MNIST,Deep Ensemble,decreasing_dataset
6,0.8105,0.02287386410328588,0.2463294260288933,0.01,0.002348403713163471,0.0006317711178739768,0.009098066744875137,gaussian_logits,Fashion MNIST,Deep Ensemble,decreasing_dataset


==> data/decreasing_dataset_FashionMNIST_DeepEnsemble_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9318799999999999,0.043046335,0.098422304,1.0,0.0005295280917949436,0.0005877097085561882,0.0005144116659699686,it,Fashion MNIST,Deep Ensemble,decreasing_dataset
1,0.9271,0.03678104,0.105725928,0.75,0.0006449806198638608,0.0003571765842332044,0.0005546902320971576,it,Fashion MNIST,Deep Ensemble,decreasing_dataset
2,0.92052,0.0327691708,0.11618661599999999,0.5,0.0007914543574963688,0.0004901566455582735,0.0006918980142474768,it,Fashion MNIST,Deep Ensemble,decreasing_dataset
3,0.90554,0.027743800000000002,0.12928408600000002,0.25,0.0007131619731870182,0.0004442710653535752,0.000819696098188836,it,Fashion MNIST,Deep Ensemble,decreasing_dataset
4,0.88582,0.025731297800000004,0.148322464,0.1,0.0016097825940169811,0.00037211435746318616,0.0018094531747425804,it,Fashion MNIST,Deep Ensemble,decreasing_dataset
5,0.8678800000000001,0.025532044599999998,0.16078168399999998,0.05,0.001838042436942077,0.0005569870952838673,0.0014187637776902865,it,Fashion MNIST,Deep Ensemble,decreasing_dataset
6,0.8109400000000001,0.024858627799999998,0.205460378,0.01,0.0016335850146227294,0.0006680312327133664,0.003888267395574025,it,Fashion MNIST,Deep Ensemble,decreasing_dataset


==> data/decreasing_dataset_FashionMNIST_Flipout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9074200000000001,0.012632831859178401,0.02194895393106994,1.0,0.0011547294055318776,0.0005275498451883588,0.0006821003634852673,gaussian_logits,Fashion MNIST,Flipout,decreasing_dataset
1,0.90228,0.00962145405254944,0.020655144297199418,0.75,0.0022579636843846752,0.0002837178193673895,0.0005795757946113614,gaussian_logits,Fashion MNIST,Flipout,decreasing_dataset
2,0.89448,0.00812120296582152,0.02341535611312488,0.5,0.0020058414693090785,0.0004553612970395494,0.0014922845349953952,gaussian_logits,Fashion MNIST,Flipout,decreasing_dataset
3,0.8807600000000001,0.008078694159348618,0.03599147885844166,0.25,0.0015331666576077212,0.0005890484301192177,0.001443955248283678,gaussian_logits,Fashion MNIST,Flipout,decreasing_dataset
4,0.8611599999999999,0.0040930822939834206,0.04945205372892344,0.1,0.0017151093259614796,9.119836971371735e-05,0.0010219535332849068,gaussian_logits,Fashion MNIST,Flipout,decreasing_dataset
5,0.84344,0.00225738247573454,0.0646573324173652,0.05,0.0025484505096234557,0.00021069568513507414,0.0021464297018459655,gaussian_logits,Fashion MNIST,Flipout,decreasing_dataset
6,0.79198,0.00104515508070396,0.14171317617326978,0.01,0.0014728883189162752,9.737012721240315e-05,0.002778278185323584,gaussian_logits,Fashion MNIST,Flipout,decreasing_dataset


==> data/decreasing_dataset_FashionMNIST_Flipout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9077,0.0136181854,0.00707871518,1.0,0.0010770329614269065,0.00034218747945499104,0.00021574244746464327,it,Fashion MNIST,Flipout,decreasing_dataset
1,0.90004,0.0127265304,0.0085238864,0.75,0.002081970220728431,0.0005047760626636926,0.00029276206354795966,it,Fashion MNIST,Flipout,decreasing_dataset
2,0.89406,0.011708149099999999,0.013155433,0.5,0.0012282507887235285,0.0006653152723598868,0.0007055550559614039,it,Fashion MNIST,Flipout,decreasing_dataset
3,0.88282,0.011448789800000001,0.023923902599999998,0.25,0.0016599397579430462,0.0003167445907868672,0.000696036661477511,it,Fashion MNIST,Flipout,decreasing_dataset
4,0.86044,0.0062207047,0.0422209894,0.1,0.0014787156589419032,0.0003454828146552242,0.0006640503761412682,it,Fashion MNIST,Flipout,decreasing_dataset
5,0.8425799999999999,0.0043523526399999995,0.0618542194,0.05,0.0022345916852973555,0.00017401969037625774,0.0019050363320311649,it,Fashion MNIST,Flipout,decreasing_dataset
6,0.78772,0.00248890194,0.130352654,0.01,0.003891323682244896,0.00011245633990731064,0.00333742748340784,it,Fashion MNIST,Flipout,decreasing_dataset


==> data/decreasing_dataset_FashionMNIST_MC-DropConnect_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.90868,0.04514065418319512,0.08129270107747107,1.0,0.001252756959669364,0.0014586569695415452,0.0021903299001166995,gaussian_logits,Fashion MNIST,MC-DropConnect,decreasing_dataset
1,0.9038999999999999,0.04105535296228848,0.07835983414913365,0.75,0.0018357559750685783,0.0011948581465955842,0.001722594389795397,gaussian_logits,Fashion MNIST,MC-DropConnect,decreasing_dataset
2,0.8948600000000001,0.03605171210123946,0.07637485899107536,0.5,0.0012544321424453398,0.00039464965523052507,0.0006332047910551453,gaussian_logits,Fashion MNIST,MC-DropConnect,decreasing_dataset
3,0.88364,0.031536917223594925,0.07345508149835804,0.25,0.0010375933692925866,0.00098832874435295,0.0015587148201334875,gaussian_logits,Fashion MNIST,MC-DropConnect,decreasing_dataset
4,0.8644000000000001,0.02886975438481886,0.07359829887264771,0.1,0.000667083203206332,0.0012642054459293724,0.0006027548878260215,gaussian_logits,Fashion MNIST,MC-DropConnect,decreasing_dataset
5,0.84528,0.03523528944918202,0.0810949923016429,0.05,0.0016743356891615125,0.0009668814385764274,0.0018721000351698458,gaussian_logits,Fashion MNIST,MC-DropConnect,decreasing_dataset
6,0.78932,0.047321164755574956,0.09782266057000263,0.01,0.003408577415873093,0.0015916188507203654,0.002352802799244007,gaussian_logits,Fashion MNIST,MC-DropConnect,decreasing_dataset


==> data/decreasing_dataset_FashionMNIST_MC-DropConnect_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9071199999999999,0.0468689664,0.032720518399999995,1.0,0.00075059976019182,0.0011519608556914852,0.0002368201239448612,it,Fashion MNIST,MC-DropConnect,decreasing_dataset
1,0.9037599999999999,0.0385754366,0.0326931766,0.75,0.0009816312953446454,0.0009734920454956778,0.00047558263935362484,it,Fashion MNIST,MC-DropConnect,decreasing_dataset
2,0.8971199999999999,0.0364883728,0.036703999,0.5,0.0012591266814741037,0.001593050738976175,0.0005736582944871448,it,Fashion MNIST,MC-DropConnect,decreasing_dataset
3,0.88598,0.030083506800000003,0.039718896399999995,0.25,0.0014378456106272383,0.0006917624623656882,0.000783941361858563,it,Fashion MNIST,MC-DropConnect,decreasing_dataset
4,0.8593999999999999,0.032396704600000006,0.045062435,0.1,0.002745359721420853,0.0014598839264016712,0.002827223380904699,it,Fashion MNIST,MC-DropConnect,decreasing_dataset
5,0.8447000000000001,0.035493079999999996,0.0461809778,0.05,0.0034195028878478855,0.0026987989916977696,0.0023970494275504703,it,Fashion MNIST,MC-DropConnect,decreasing_dataset
6,0.788,0.052136198,0.0505991196,0.01,0.003855774889694675,0.0032215416793421755,0.0019799222542920634,it,Fashion MNIST,MC-DropConnect,decreasing_dataset


==> data/decreasing_dataset_FashionMNIST_MC-Dropout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9100400000000001,0.04145819466776244,0.12307453440129976,1.0,0.0005173006862551083,0.0016068255653193145,0.0051485627593213165,gaussian_logits,Fashion MNIST,MC-Dropout,decreasing_dataset
1,0.90668,0.036313309159703225,0.1201426840776522,0.75,0.0013181046999385254,0.0003968720711254833,0.0028438888386538752,gaussian_logits,Fashion MNIST,MC-Dropout,decreasing_dataset
2,0.8974,0.031455603633281023,0.11539057101958969,0.5,0.0023145193885556544,0.0009046633141717696,0.003252798108871176,gaussian_logits,Fashion MNIST,MC-Dropout,decreasing_dataset
3,0.8849199999999999,0.026243116145066442,0.11073242252026323,0.25,0.0010145935146648698,0.0005062658246648493,0.0007744803230304195,gaussian_logits,Fashion MNIST,MC-Dropout,decreasing_dataset
4,0.86082,0.02397818909124482,0.10459910192736528,0.1,0.0013421624342828179,0.0008898757834664519,0.0010933589352036858,gaussian_logits,Fashion MNIST,MC-Dropout,decreasing_dataset
5,0.845,0.02459969648484234,0.10479646293323475,0.05,0.0022327113561766104,0.0009606565247110537,0.002760564404877857,gaussian_logits,Fashion MNIST,MC-Dropout,decreasing_dataset
6,0.78356,0.0222348766347994,0.12176557648586357,0.01,0.004952332783648532,0.000896642402665323,0.001682783056160593,gaussian_logits,Fashion MNIST,MC-Dropout,decreasing_dataset


==> data/decreasing_dataset_FashionMNIST_MC-Dropout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9103999999999999,0.0518109998,0.0409431466,1.0,0.0014570518178843262,0.0019331566853903583,0.0010210207607546764,it,Fashion MNIST,MC-Dropout,decreasing_dataset
1,0.9037200000000001,0.0435875112,0.042301059,0.75,0.0005774080013300659,0.0019240512583528378,0.0004437682201441423,it,Fashion MNIST,MC-Dropout,decreasing_dataset
2,0.89818,0.0376270744,0.0446833254,0.5,0.0013215142829345414,0.0008368092418721601,0.0004736099940770469,it,Fashion MNIST,MC-Dropout,decreasing_dataset
3,0.88476,0.0332655852,0.050270118200000005,0.25,0.0018896031329355733,0.0015147698403215391,0.0009580431953029267,it,Fashion MNIST,MC-Dropout,decreasing_dataset
4,0.86456,0.027400764,0.055518183799999996,0.1,0.0012948358969382897,0.0005543876075028184,0.0021221825644526285,it,Fashion MNIST,MC-Dropout,decreasing_dataset
5,0.8458399999999999,0.026267088799999998,0.0620949274,0.05,0.0028819437884872105,0.00043639516139680067,0.0020967512253962694,it,Fashion MNIST,MC-Dropout,decreasing_dataset
6,0.788,0.0288027516,0.086021932,0.01,0.005135464925398662,0.0012496100402220119,0.0017294053170669966,it,Fashion MNIST,MC-Dropout,decreasing_dataset


==> data/decreasing_dataset_MotorImageryBCI_DeepEnsemble_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5366512345679012,0.3488222148565156,0.636806777696845,1.0,0.04514671967001716,0.04547453213260019,0.05469985388783885,gaussian_logits,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
1,0.5150462962962963,0.3505715131786192,0.6313585775647692,0.75,0.04516484889779018,0.04133760393825129,0.05229460643806627,gaussian_logits,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
2,0.47800925925925924,0.359951072560472,0.6747627806900164,0.5,0.04253373802086332,0.041581976492843085,0.04797905172396238,gaussian_logits,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
3,0.41435185185185186,0.2983213280955637,0.6327196357887437,0.25,0.039236793941397986,0.024755964815011144,0.04030203933472901,gaussian_logits,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
4,0.35030864197530864,0.20066941002723762,0.6111253340247765,0.1,0.024616646468599374,0.0115837575954669,0.04427872299641308,gaussian_logits,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
5,0.3109567901234568,0.13530397119759624,0.6066749568310388,0.05,0.022316597012314147,0.012669784413264383,0.018730582636229825,gaussian_logits,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
6,0.2905092592592593,0.04827940730681347,0.5197246624456506,0.01,0.01131065988755328,0.005465940606222717,0.02169556588387776,gaussian_logits,Motor Imagery BCI,Deep Ensemble,decreasing_dataset


==> data/decreasing_dataset_MotorImageryBCI_DeepEnsemble_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5277777777777778,0.33450441666666664,0.2547808933333333,1.0,0.047354797558978666,0.03684663664647125,0.0310692350911336,it,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
1,0.5108024691358025,0.33106148333333335,0.2562746722222222,0.75,0.04371586323616935,0.03240842929795144,0.028525192794737683,it,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
2,0.47183641975308643,0.3526774611111111,0.2909054488888889,0.5,0.03889149143750861,0.03403658716074356,0.030478486380252825,it,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
3,0.40933641975308643,0.3046445511111111,0.2867671677777778,0.25,0.04136191132465464,0.023215349637367586,0.032273205110962266,it,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
4,0.34953703703703703,0.21230768777777778,0.3540555,0.1,0.02673961817626834,0.005824106502031446,0.04078734074409066,it,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
5,0.314429012345679,0.14356120888888887,0.4237973622222222,0.05,0.02691508005646591,0.008222232245054908,0.02902581860932578,it,Motor Imagery BCI,Deep Ensemble,decreasing_dataset
6,0.2804783950617284,0.0574183148888889,0.41736883666666663,0.01,0.01154187909078054,0.004341713453215444,0.02019629195833889,it,Motor Imagery BCI,Deep Ensemble,decreasing_dataset


==> data/decreasing_dataset_MotorImageryBCI_Flipout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.4660493827160494,0.24537630083041614,0.3627179007081833,1.0,0.04228014874320211,0.03656735095449561,0.04636900855188581,gaussian_logits,Motor Imagery BCI,Flipout,decreasing_dataset
1,0.48148148148148145,0.25826465946580857,0.4013032361406326,0.75,0.040723639087405505,0.0354084033182723,0.04122243019771016,gaussian_logits,Motor Imagery BCI,Flipout,decreasing_dataset
2,0.43364197530864196,0.2660706212456299,0.41154409489270183,0.5,0.035600600940205555,0.02853433051401118,0.04015408822670616,gaussian_logits,Motor Imagery BCI,Flipout,decreasing_dataset
3,0.36651234567901236,0.20830893767019007,0.41578096533555614,0.25,0.03094907792151805,0.02503880361469678,0.03646917901217321,gaussian_logits,Motor Imagery BCI,Flipout,decreasing_dataset
4,0.3314043209876543,0.07130776640443776,0.4165122734878566,0.1,0.02268866238992612,0.010076938300225982,0.04399211884005416,gaussian_logits,Motor Imagery BCI,Flipout,decreasing_dataset
5,0.32445987654320985,0.028092135696001323,0.513566146337959,0.05,0.021081907549867673,0.003345362547095493,0.029068354349418426,gaussian_logits,Motor Imagery BCI,Flipout,decreasing_dataset
6,0.2943672839506173,0.010094741404893456,0.6781010924123082,0.01,0.02107925978971449,0.001285826407008607,0.041009718135317244,gaussian_logits,Motor Imagery BCI,Flipout,decreasing_dataset


==> data/decreasing_dataset_MotorImageryBCI_Flipout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.48225308641975306,0.2566028444444444,0.16407340833333334,1.0,0.04843319390887413,0.026366425929441824,0.01630097470613478,it,Motor Imagery BCI,Flipout,decreasing_dataset
1,0.48148148148148145,0.28765326444444445,0.17511830666666667,0.75,0.047305266939087515,0.029458742307950703,0.014855954597454256,it,Motor Imagery BCI,Flipout,decreasing_dataset
2,0.4224537037037037,0.29815040555555555,0.19026649333333331,0.5,0.03294039229342062,0.0175874795883012,0.015771711372704614,it,Motor Imagery BCI,Flipout,decreasing_dataset
3,0.3580246913580247,0.25703946333333333,0.2520633616666667,0.25,0.028786914351011324,0.025427765089520424,0.029014991749451508,it,Motor Imagery BCI,Flipout,decreasing_dataset
4,0.30362654320987653,0.07496837877777779,0.33496002333333336,0.1,0.02457352768409596,0.006855017933831294,0.02979525220545357,it,Motor Imagery BCI,Flipout,decreasing_dataset
5,0.3136574074074074,0.028963425111111114,0.4575809366666667,0.05,0.028807589038550106,0.0023068548220096935,0.022997515941740015,it,Motor Imagery BCI,Flipout,decreasing_dataset
6,0.28973765432098764,0.008214598577777779,0.653121401111111,0.01,0.02505266491184796,0.0004269414766989228,0.03157689676782103,it,Motor Imagery BCI,Flipout,decreasing_dataset


==> data/decreasing_dataset_MotorImageryBCI_MC-DropConnect_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.4949845679012345,0.3676986997813328,0.40986494604651585,1.0,0.04652760183104542,0.046990231665043396,0.044938216210743766,gaussian_logits,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
1,0.480324074074074,0.3982172472558141,0.4374407624803186,0.75,0.04357604304864977,0.0443479389069967,0.0455198244986928,gaussian_logits,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
2,0.45293209876543217,0.4315468858325183,0.46403854071760964,0.5,0.046495200293774165,0.040605899788824874,0.03734063551207704,gaussian_logits,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
3,0.404320987654321,0.43265608879795003,0.4599851449993289,0.25,0.03448564811741751,0.03435193543758049,0.030542512245192863,gaussian_logits,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
4,0.3607253086419753,0.37965392221339467,0.39594297349569996,0.1,0.02608307179346504,0.04064372727919296,0.03735796591690442,gaussian_logits,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
5,0.3229166666666667,0.4568280963684023,0.4516925701349148,0.05,0.01928047598258991,0.03943907864683279,0.03437687489610785,gaussian_logits,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
6,0.2824074074074074,0.45427163604742504,0.4529646827914886,0.01,0.013645632086286575,0.0312868852331307,0.03133728803409524,gaussian_logits,Motor Imagery BCI,MC-DropConnect,decreasing_dataset


==> data/decreasing_dataset_MotorImageryBCI_MC-DropConnect_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5084876543209877,0.3906937988888889,0.06830666377777778,1.0,0.04956998755083841,0.039712426118365986,0.005649609046708527,it,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
1,0.478395061728395,0.40345333333333333,0.06401771288888888,0.75,0.04600522569064771,0.042686366216843,0.003951980769378922,it,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
2,0.4347993827160494,0.42236738,0.06662601477777778,0.5,0.046407482869241616,0.035083723071997475,0.003972532625091387,it,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
3,0.39429012345679015,0.4114999544444444,0.06427900922222222,0.25,0.03829125948298149,0.02622955319662114,0.004612751252987391,it,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
4,0.3626543209876543,0.37644218777777777,0.05068855644444445,0.1,0.025470268779818592,0.02472752196603237,0.003993121081045802,it,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
5,0.33024691358024694,0.4344814588888889,0.051765691,0.05,0.01953452428353833,0.03301985857530476,0.0035916731373536377,it,Motor Imagery BCI,MC-DropConnect,decreasing_dataset
6,0.2962962962962963,0.4061532944444444,0.049873149111111105,0.01,0.017069306948787766,0.02209541396822132,0.00528359805272293,it,Motor Imagery BCI,MC-DropConnect,decreasing_dataset


==> data/decreasing_dataset_MotorImageryBCI_MC-Dropout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5092592592592592,0.314900726393819,0.4918120914034514,1.0,0.04222554709943218,0.03380800380308078,0.039217534547462254,gaussian_logits,Motor Imagery BCI,MC-Dropout,decreasing_dataset
1,0.48456790123456783,0.32852091535363775,0.5120204488172887,0.75,0.04584236048193536,0.031048303550096454,0.03785160527631555,gaussian_logits,Motor Imagery BCI,MC-Dropout,decreasing_dataset
2,0.43441358024691357,0.3203206237345938,0.5284169976696753,0.5,0.042880516968904415,0.027336439343530198,0.03187198906585383,gaussian_logits,Motor Imagery BCI,MC-Dropout,decreasing_dataset
3,0.40239197530864196,0.2750744669538388,0.48488348124194425,0.25,0.035577075447826824,0.025137943198558207,0.034147944704586417,gaussian_logits,Motor Imagery BCI,MC-Dropout,decreasing_dataset
4,0.35262345679012347,0.17989513760914916,0.45185596960616103,0.1,0.02653286184844118,0.013803372371385458,0.027822968217290453,gaussian_logits,Motor Imagery BCI,MC-Dropout,decreasing_dataset
5,0.3013117283950617,0.11261288949485013,0.39575346380996057,0.05,0.016760220185374857,0.006859037257018581,0.021085317174935916,gaussian_logits,Motor Imagery BCI,MC-Dropout,decreasing_dataset
6,0.29050925925925924,0.04276385167673041,0.2756768385085824,0.01,0.013645632086286578,0.004602486098467696,0.028676840218056526,gaussian_logits,Motor Imagery BCI,MC-Dropout,decreasing_dataset


==> data/decreasing_dataset_MotorImageryBCI_MC-Dropout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5092592592592593,0.34712088444444444,0.2043780811111111,1.0,0.047633326484821555,0.02808192853100218,0.028387358313191415,it,Motor Imagery BCI,MC-Dropout,decreasing_dataset
1,0.47878086419753085,0.32963217,0.18336082777777776,0.75,0.04891824697315445,0.033159576483791815,0.011932104542410733,it,Motor Imagery BCI,MC-Dropout,decreasing_dataset
2,0.4402006172839506,0.3324279233333333,0.20771526222222222,0.5,0.04257614738322765,0.02385451189620635,0.010582544374268433,it,Motor Imagery BCI,MC-Dropout,decreasing_dataset
3,0.40084876543209874,0.3112798911111111,0.22095144,0.25,0.036706018186007085,0.014155682814457267,0.013710775334480237,it,Motor Imagery BCI,MC-Dropout,decreasing_dataset
4,0.3479938271604939,0.22428693333333335,0.2568184522222222,0.1,0.018597719971497614,0.013985459138186565,0.018479507656994514,it,Motor Imagery BCI,MC-Dropout,decreasing_dataset
5,0.2962962962962963,0.1583660888888889,0.2450732988888889,0.05,0.01060781410869408,0.015856301413634113,0.015844287190624844,it,Motor Imagery BCI,MC-Dropout,decreasing_dataset
6,0.28858024691358025,0.07465150266666666,0.2578644233333333,0.01,0.01586370776433302,0.009821880805064543,0.018565812378918335,it,Motor Imagery BCI,MC-Dropout,decreasing_dataset


==> data/decreasing_dataset_Wine_DeepEnsemble_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.0452207717899349,0.09085053471336815,1.0,0.0,0.0030541929548344843,0.008498617587488927,gaussian_logits,Wine,Deep Ensemble,decreasing_dataset
1,0.9944444444444445,0.08121229112840625,0.142204064431035,0.75,0.005555555555555539,0.01127937786487912,0.01115919178881408,gaussian_logits,Wine,Deep Ensemble,decreasing_dataset
2,0.9944444444444445,0.04652191405617952,0.097949531187529,0.5,0.005555555555555539,0.00988155966885846,0.012167271803763221,gaussian_logits,Wine,Deep Ensemble,decreasing_dataset
3,0.9555555555555555,0.04029384687963002,0.08623394958512808,0.25,0.014163943093313302,0.009486871448459437,0.013393520165209083,gaussian_logits,Wine,Deep Ensemble,decreasing_dataset
4,0.9111111111111111,0.05176786368349832,0.12079660595375827,0.1,0.02222222222222219,0.0051966698922998955,0.007042311245451206,gaussian_logits,Wine,Deep Ensemble,decreasing_dataset
5,0.8666666666666666,0.04324714686176041,0.13046440663119918,0.05,0.03447131568330792,0.012403798891501549,0.02036937288604019,gaussian_logits,Wine,Deep Ensemble,decreasing_dataset
6,0.8444444444444444,0.04107605569255962,0.1929453298903246,0.01,0.025760051376376946,0.0070878611313448135,0.020762611037353173,gaussian_logits,Wine,Deep Ensemble,decreasing_dataset


==> data/decreasing_dataset_Wine_DeepEnsemble_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.06921677479999999,0.013890769,1.0,0.0,0.0021456749071070936,0.0017595894031603217,it,Wine,Deep Ensemble,decreasing_dataset
1,0.9944444444444445,0.0954308694,0.0213805704,0.75,0.005555555555555539,0.008767359536315923,0.003996813909643163,it,Wine,Deep Ensemble,decreasing_dataset
2,0.9833333333333334,0.06933558520000001,0.022163908599999997,0.5,0.011111111111111115,0.006336207731127391,0.00311511699841673,it,Wine,Deep Ensemble,decreasing_dataset
3,0.9555555555555555,0.05145837639999999,0.0332510976,0.25,0.014163943093313302,0.006826535253932441,0.00698870893409879,it,Wine,Deep Ensemble,decreasing_dataset
4,0.9166666666666666,0.0493661588,0.0577732156,0.1,0.019641855032959645,0.0033417022166080325,0.006846476776498855,it,Wine,Deep Ensemble,decreasing_dataset
5,0.8722222222222221,0.041402555,0.09540263239999999,0.05,0.03578916312979201,0.006641426736421987,0.014567236161730534,it,Wine,Deep Ensemble,decreasing_dataset
6,0.8277777777777778,0.0389558064,0.1730811472,0.01,0.029658550700086984,0.007136815185230598,0.02852227425781075,it,Wine,Deep Ensemble,decreasing_dataset


==> data/decreasing_dataset_Wine_Flipout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.00153857573061462,0.0030430264201664397,1.0,0.0,0.0007811324130884181,0.0012696313714551006,gaussian_logits,Wine,Flipout,decreasing_dataset
1,0.9833333333333334,0.029520453516185256,0.0313186897675354,0.75,0.011111111111111115,0.006042782642610744,0.0059662417171276365,gaussian_logits,Wine,Flipout,decreasing_dataset
2,0.9833333333333334,0.02026715588871382,0.0263821223788116,0.5,0.006804138174397733,0.006624603884247742,0.007466044041328614,gaussian_logits,Wine,Flipout,decreasing_dataset
3,0.9555555555555555,0.024542506642356122,0.058311788154387846,0.25,0.020786985482077455,0.009787138625368189,0.010534809927294204,gaussian_logits,Wine,Flipout,decreasing_dataset
4,0.9,0.011210508533073232,0.12037724990715226,0.1,0.01883980550868128,0.00735992446676342,0.01610512861899245,gaussian_logits,Wine,Flipout,decreasing_dataset
5,0.8444444444444444,0.0036269328788459862,0.17075906006741656,0.05,0.031180478223116155,0.002341823662143851,0.021002873311222765,gaussian_logits,Wine,Flipout,decreasing_dataset
6,0.8388888888888889,0.004547981401866469,0.18091002488529453,0.01,0.016197088596792513,0.004471566543505309,0.009797017102424298,gaussian_logits,Wine,Flipout,decreasing_dataset


==> data/decreasing_dataset_Wine_Flipout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9944444444444445,0.00864774336,0.0031661879359999997,1.0,0.005555555555555553,0.003450692846925688,0.0013768165586650093,it,Wine,Flipout,decreasing_dataset
1,0.9944444444444445,0.026475859400000003,0.0052038146199999994,0.75,0.005555555555555561,0.0033498714255764737,0.0012414662173344103,it,Wine,Flipout,decreasing_dataset
2,0.9944444444444445,0.032842654799999996,0.01119669874,0.5,0.005555555555555561,0.005766234589419842,0.0029594337719929973,it,Wine,Flipout,decreasing_dataset
3,0.9666666666666666,0.0368662626,0.0459840406,0.25,0.010393492741038733,0.005525238439825022,0.004815648753217976,it,Wine,Flipout,decreasing_dataset
4,0.8833333333333334,0.0181016622,0.11084821520000002,0.1,0.028327886186626565,0.0033379028742924408,0.009220495284492205,it,Wine,Flipout,decreasing_dataset
5,0.8444444444444444,0.016422772600000003,0.170107342,0.05,0.018839805508681293,0.0021447944255967894,0.011245129049463332,it,Wine,Flipout,decreasing_dataset
6,0.5833333333333334,0.037672028600000004,0.1592128392,0.01,0.04969039949999533,0.007623160291590868,0.02496562469224106,it,Wine,Flipout,decreasing_dataset


==> data/decreasing_dataset_Wine_MC-DropConnect_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.10385637139655601,0.11038045376075249,1.0,0.0,0.006875774908875643,0.009448717862417313,gaussian_logits,Wine,MC-DropConnect,decreasing_dataset
1,0.9888888888888889,0.14519972069180448,0.15631905387235628,0.75,0.00680413817439771,0.01766296742144386,0.01684066271305161,gaussian_logits,Wine,MC-DropConnect,decreasing_dataset
2,0.9722222222222221,0.11679364832357653,0.12102455548394528,0.5,0.008784104611578854,0.009400983057132445,0.009910866414082986,gaussian_logits,Wine,MC-DropConnect,decreasing_dataset
3,0.9444444444444444,0.0636868312445317,0.0745823047449986,0.25,0.023240556292613193,0.012999534019467652,0.014731557857639214,gaussian_logits,Wine,MC-DropConnect,decreasing_dataset
4,0.9333333333333332,0.07729903957229153,0.08867238438470734,0.1,0.022566773346211013,0.008269377582868935,0.009018393794930635,gaussian_logits,Wine,MC-DropConnect,decreasing_dataset
5,0.861111111111111,0.10807837977452608,0.12623206889097216,0.05,0.03828902431136172,0.008982267567346193,0.009273594598973704,gaussian_logits,Wine,MC-DropConnect,decreasing_dataset
6,0.8,0.10346602157571083,0.12417197536530514,0.01,0.010393492741038733,0.01305421575175878,0.012023101935778458,gaussian_logits,Wine,MC-DropConnect,decreasing_dataset


==> data/decreasing_dataset_Wine_MC-DropConnect_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9944444444444445,0.12314423199999999,0.015543155999999999,1.0,0.005555555555555551,0.012011464441772453,0.0016070176421814106,it,Wine,MC-DropConnect,decreasing_dataset
1,0.9833333333333334,0.169933266,0.022530024599999997,0.75,0.006804138174397729,0.013544639789139312,0.0019079493840276425,it,Wine,MC-DropConnect,decreasing_dataset
2,0.9888888888888889,0.11094222499999999,0.0156109514,0.5,0.006804138174397723,0.00414759312691168,0.0010261708356410545,it,Wine,MC-DropConnect,decreasing_dataset
3,0.961111111111111,0.086188553,0.0158282221,0.25,0.006804138174397723,0.010977000854228562,0.002136695827807835,it,Wine,MC-DropConnect,decreasing_dataset
4,0.9277777777777777,0.0807136624,0.0166179656,0.1,0.03356401659331824,0.011149375833826402,0.0008035226302940444,it,Wine,MC-DropConnect,decreasing_dataset
5,0.861111111111111,0.10549987899999999,0.0211280774,0.05,0.015214515486254595,0.006826425332211288,0.0017220346879506985,it,Wine,MC-DropConnect,decreasing_dataset
6,0.861111111111111,0.078763796,0.025070574800000002,0.01,0.04120110270608701,0.008136307129912168,0.0027952711291519723,it,Wine,MC-DropConnect,decreasing_dataset


==> data/decreasing_dataset_Wine_MC-Dropout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.06557522204400178,0.12323512686163726,1.0,0.0,0.007572727353263473,0.00952992166631386,gaussian_logits,Wine,MC-Dropout,decreasing_dataset
1,0.9888888888888889,0.08941554168290818,0.17547090370136786,0.75,0.011111111111111108,0.019690254666348824,0.012759434490641212,gaussian_logits,Wine,MC-Dropout,decreasing_dataset
2,0.9888888888888889,0.069014331959766,0.12071315552300402,0.5,0.00680413817439771,0.008205896239903199,0.00739475646321364,gaussian_logits,Wine,MC-Dropout,decreasing_dataset
3,0.961111111111111,0.057776496841097966,0.10491209427439681,0.25,0.014163943093313308,0.006333487111179419,0.013604744743089642,gaussian_logits,Wine,MC-Dropout,decreasing_dataset
4,0.9111111111111111,0.03517456479620268,0.09388013979007818,0.1,0.013608276348795424,0.008645617746689488,0.015544329145328559,gaussian_logits,Wine,MC-Dropout,decreasing_dataset
5,0.9222222222222222,0.024203775317350677,0.06780347919925143,0.05,0.02389534796400731,0.0097859877683088,0.011237506135529637,gaussian_logits,Wine,MC-Dropout,decreasing_dataset
6,0.8277777777777778,0.014610841789382139,0.0701313572829621,0.01,0.04157397096415491,0.0054093419125816455,0.0043204896132291,gaussian_logits,Wine,MC-Dropout,decreasing_dataset


==> data/decreasing_dataset_Wine_MC-Dropout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9944444444444445,0.1316466272,0.05505745360000001,1.0,0.005555555555555551,0.006054371689352565,0.002908071297336116,it,Wine,MC-Dropout,decreasing_dataset
1,0.9944444444444445,0.144452234,0.064281726,0.75,0.005555555555555553,0.006615137807514368,0.0008730095548881483,it,Wine,MC-Dropout,decreasing_dataset
2,0.9722222222222221,0.115017967,0.0571246268,0.5,0.008784104611578835,0.0022930380648359273,0.002618561947518569,it,Wine,MC-Dropout,decreasing_dataset
3,0.9666666666666666,0.06504220520000001,0.0472469704,0.25,0.010393492741038719,0.006772016569533963,0.0043855879689313785,it,Wine,MC-Dropout,decreasing_dataset
4,0.9166666666666666,0.0716792706,0.0631566378,0.1,0.008784104611578863,0.01212104753307561,0.008766413060763097,it,Wine,MC-Dropout,decreasing_dataset
5,0.8833333333333334,0.05486700060000001,0.07200631560000001,0.05,0.01619708859679249,0.004786299375545711,0.009355362641516563,it,Wine,MC-Dropout,decreasing_dataset
6,0.8777777777777779,0.0295321016,0.076329706,0.01,0.03469443332443553,0.0042264374999759855,0.013265776293406124,it,Wine,MC-Dropout,decreasing_dataset


==> data/decreasing_dataset_results_de_it_finetuning_cifar10.csv <==
changed_parameter_values,Unnamed: 0,accuracies,aleatoric_uncertainties,epistemic_uncertainties,Run_Index,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std
0.1,0.0,0.6169333394368489,0.9929250478744507,0.13296084851026535,1.0,0.006453156535259971,0.07031377280274388,0.01637694133312518
0.2,1.0,0.5792333348592122,1.2769169807434082,0.1445404142141342,1.0,0.025894087370134287,0.1069755576917206,0.054321673507744535
0.3,2.0,0.7687666829427083,0.5006109575430552,0.12442887822786963,1.0,0.0071058576893553715,0.007892731010525079,0.011619324372774135
0.4,3.0,0.7821999867757161,0.5374380151430765,0.1158350383241971,1.0,0.021582179743583587,0.1069832264553457,0.016826822385563725
0.5,4.0,0.8192666625976562,0.349731187025706,0.1056444719433784,1.0,0.004554460366876075,0.01674759613271763,0.003038696450196699
0.6,5.0,0.8232000223795573,0.3836622436841329,0.09815076738595957,1.0,0.006221725521859149,0.02530454826683561,0.004556552762445453
0.7,6.0,0.8410000101725261,0.3221946557362874,0.09083634366591768,1.0,0.004167739347623557,0.0177716713291386,0.0019361735884121881
0.8,7.0,0.8529000091552734,0.30706848700841266,0.08649264524380362,1.0,0.003961057228256505,0.023821128590141277,0.0018875668378092105
0.9,8.0,0.8536999766031901,0.31153204043706256,0.08812504510084783,1.0,0.004503325051946305,0.003285156026412038,0.004383543845557259
1.0,9.0,0.8568000030517577,0.32198508580525714,0.08026967942714687,1.0,0.00132288430668825,0.019158710068663026,0.002731054774326313


==> data/label_noise_CIFAR10_DeepEnsemble_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.7993399999999999,0.19991608126516552,0.7432507131439519,0.0,0.0008243785538209943,0.00498885711366545,0.011048513438904868,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
1,0.6974400000000001,0.3296074489875966,1.0635584152908202,0.11111111111111112,0.0015571127126833152,0.006174091183594721,0.005103109731779828,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
2,0.6007,0.4962313496399252,1.2416809900146908,0.22222222222222224,0.0016574076143182149,0.004643717207392106,0.00893377598281316,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
3,0.5084,0.6934452255470933,1.4390659310698015,0.3333333333333333,0.002217430945937234,0.00980081641992621,0.003960320151507663,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
4,0.41992,0.8877058106343186,1.6508884221919615,0.4444444444444445,0.002417105707245751,0.01622669985224396,0.005684052568734067,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
5,0.32648,1.1156077565898683,1.8617813671878516,0.5555555555555556,0.0018977354926332582,0.013512006362074516,0.005340389729489259,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
6,0.23620000000000002,1.288152080213626,2.0073085133272133,0.6666666666666666,0.00210523157871052,0.019751513449055763,0.004944059938222449,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
7,0.1611,1.506319927635626,2.1133703234955377,0.7777777777777777,0.00200947754403975,0.023097780418560015,0.004715709783724515,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
8,0.10686,1.7505798340821088,2.186855231785445,0.888888888888889,0.00198584994397865,0.06497067040802253,0.011290836793353031,gaussian_logits,CIFAR10,Deep Ensemble,label_noise
9,0.10089999999999999,2.088271986179975,2.2590916565041046,1.0,0.0008831760866327826,0.024288210969001918,0.0035758596356261383,gaussian_logits,CIFAR10,Deep Ensemble,label_noise


==> data/label_noise_CIFAR10_DeepEnsemble_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.79826,0.247888616,0.358613074,0.0,0.0016197530676001232,0.004264571374501314,0.004980013344682517,it,CIFAR10,Deep Ensemble,label_noise
1,0.6941200000000001,0.46811932599999995,0.5006670759999999,0.11111111111111112,0.0008805679985100693,0.00789446006363741,0.005744708541285278,it,CIFAR10,Deep Ensemble,label_noise
2,0.59562,0.65454396,0.587571896,0.22222222222222224,0.0013417898494175724,0.009984671447704228,0.004592564056433607,it,CIFAR10,Deep Ensemble,label_noise
3,0.5022,0.825134852,0.649019952,0.3333333333333333,0.0008820430828479707,0.006843931508943092,0.005660835182669946,it,CIFAR10,Deep Ensemble,label_noise
4,0.41856,0.957002982,0.7022594,0.4444444444444445,0.0030104152537482258,0.008973590482545094,0.003170051248323897,it,CIFAR10,Deep Ensemble,label_noise
5,0.32854,1.05966096,0.754303246,0.5555555555555556,0.002119811312357771,0.010438803162173334,0.007332726705333833,it,CIFAR10,Deep Ensemble,label_noise
6,0.24430000000000002,1.15500154,0.787515942,0.6666666666666666,0.0018907670401189013,0.00914968445606727,0.0033820268101042742,it,CIFAR10,Deep Ensemble,label_noise
7,0.16492,1.2487711400000001,0.800186712,0.7777777777777777,0.0011460366486286593,0.016076218290431377,0.010938004781181256,it,CIFAR10,Deep Ensemble,label_noise
8,0.11421999999999999,1.4990275199999998,0.659375822,0.888888888888889,0.000523832034148353,0.10261740117320457,0.08098529965518016,it,CIFAR10,Deep Ensemble,label_noise
9,0.09948,2.1007148399999998,0.17154910648000002,1.0,0.0008839683252243821,0.0552406079818244,0.046780810252986256,it,CIFAR10,Deep Ensemble,label_noise


==> data/label_noise_CIFAR10_Flipout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.68724,0.04545550130394172,0.07466106935646012,0.0,0.0035240034052197197,0.0014257306104907348,0.0012130943175272344,gaussian_logits,CIFAR10,Flipout,label_noise
1,0.53042,0.08392356358506836,0.10966238816691709,0.11111111111111112,0.004345273294051819,0.001851711905743217,0.0008869524864415253,gaussian_logits,CIFAR10,Flipout,label_noise
2,0.41790000000000005,0.11520196613199492,0.13618072112579874,0.22222222222222224,0.0040296401824480525,0.002563063857964838,0.0029115950636857913,gaussian_logits,CIFAR10,Flipout,label_noise
3,0.33154,0.14013742544113544,0.1582173610041699,0.3333333333333333,0.0016163539216396865,0.002849662011697526,0.0013739830375839792,gaussian_logits,CIFAR10,Flipout,label_noise
4,0.25394,0.14114531703955602,0.16000034336156396,0.4444444444444445,0.0009672641831474924,0.0013691218076933112,0.0023483665499543964,gaussian_logits,CIFAR10,Flipout,label_noise
5,0.1943,0.1479383029975639,0.16789909173627365,0.5555555555555556,0.0007176350047203639,0.002170780433511882,0.0028363097924977497,gaussian_logits,CIFAR10,Flipout,label_noise
6,0.14594000000000001,0.15894621401619557,0.17865273690584194,0.6666666666666666,0.001462395295397247,0.003014332289123521,0.002135197953317787,gaussian_logits,CIFAR10,Flipout,label_noise
7,0.11576,0.16640338063211618,0.18885411714037226,0.7777777777777777,0.0010027960909377307,0.005012113661203315,0.0044827932512420355,gaussian_logits,CIFAR10,Flipout,label_noise
8,0.1034,0.2306272094934816,0.2497275576707883,0.888888888888889,0.0009909591313469997,0.028518461143224164,0.02699429591519418,gaussian_logits,CIFAR10,Flipout,label_noise
9,0.09986,0.3135129023320177,0.34215013806179023,1.0,0.0012200819644597666,0.04864133779579742,0.04819800172221577,gaussian_logits,CIFAR10,Flipout,label_noise


==> data/label_noise_CIFAR10_Flipout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.6875,0.0477368398,0.023457287599999998,0.0,0.0031507142047478747,0.0012623559305873445,0.0006738322909102532,it,CIFAR10,Flipout,label_noise
1,0.5293599999999999,0.081414611,0.025172894,0.11111111111111112,0.0021411679056066637,0.0016660390178522251,0.001192666860327099,it,CIFAR10,Flipout,label_noise
2,0.4064,0.1044454446,0.023935776,0.22222222222222224,0.0010848963084092364,0.002024267165625515,0.0008380304136597906,it,CIFAR10,Flipout,label_noise
3,0.31518,0.119481087,0.021900592400000002,0.3333333333333333,0.0029677264024838895,0.0018735807806120875,0.0015190927868123994,it,CIFAR10,Flipout,label_noise
4,0.24304,0.131860108,0.0242641416,0.4444444444444445,0.0022010452062599726,0.0012149918815383077,0.000998639956321476,it,CIFAR10,Flipout,label_noise
5,0.18758,0.144821482,0.023591363999999997,0.5555555555555556,0.0014308738588708631,0.00217604152519983,0.0008519226205986082,it,CIFAR10,Flipout,label_noise
6,0.1479,0.151184286,0.0243839176,0.6666666666666666,0.0007778174593051998,0.0020601322898556804,0.0007480430754359399,it,CIFAR10,Flipout,label_noise
7,0.11756,0.16046176,0.027499267799999998,0.7777777777777777,0.002195358740616212,0.0025138893753345634,0.0008550666539919212,it,CIFAR10,Flipout,label_noise
8,0.10498,0.22632201,0.0277635674,0.888888888888889,0.0005860034129593461,0.021163315654112187,0.0024205302957856886,it,CIFAR10,Flipout,label_noise
9,0.09953999999999999,0.58953709,0.03704330460000001,1.0,0.0007915806970865316,0.11880459544711475,0.0012807363972274545,it,CIFAR10,Flipout,label_noise


==> data/label_noise_CIFAR10_MC-DropConnect_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.72782,0.22592058061553932,0.3708468723472242,0.0,0.001418943268774331,0.009370783996849819,0.009769705709125102,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
1,0.5924799999999999,0.5075967404713904,0.6913017093351753,0.11111111111111112,0.001015086203235969,0.016561673895702605,0.01451850844503799,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
2,0.49408,0.7602082517938114,0.930286590404814,0.22222222222222224,0.002305515126820903,0.013872456528962265,0.019178146266241515,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
3,0.41268000000000005,0.9830883505892636,1.1200980404708039,0.3333333333333333,0.007191689648476235,0.04232203933186317,0.03159291261184865,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
4,0.33036000000000004,1.1717248206159634,1.2936077337718919,0.4444444444444445,0.0017514565367145157,0.01724428558011165,0.01213973017817945,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
5,0.24603999999999998,1.3218515045094776,1.455042433173567,0.5555555555555556,0.001755448660599328,0.012496231569978634,0.01249105898829348,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
6,0.18334,1.5397298285471386,1.6531254457556888,0.6666666666666666,0.0016421327595538661,0.02610030943690042,0.02292767992243664,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
7,0.13792,1.629283434374813,1.73739755865564,0.7777777777777777,0.001126676528556445,0.03520118506200384,0.02951553051805995,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
8,0.10942,1.692906729492512,1.8027496658274562,0.888888888888889,0.0008469946871143883,0.034845494792129623,0.02797326562312687,gaussian_logits,CIFAR10,MC-DropConnect,label_noise
9,0.10202,1.903776301399315,1.9916171346690965,1.0,0.0001428285685708573,0.07741422312766597,0.062185198652050556,gaussian_logits,CIFAR10,MC-DropConnect,label_noise


==> data/label_noise_CIFAR10_MC-DropConnect_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.73014,0.246881502,0.133137118,0.0,0.0017264414267503978,0.008328555726244738,0.0030919775940850608,it,CIFAR10,MC-DropConnect,label_noise
1,0.5869,0.523033668,0.198573972,0.11111111111111112,0.0032334192428449373,0.005897350393831461,0.0010947636984957095,it,CIFAR10,MC-DropConnect,label_noise
2,0.48916000000000004,0.785784326,0.209365568,0.22222222222222224,0.003925506336767277,0.01774556024812278,0.005683572152271315,it,CIFAR10,MC-DropConnect,label_noise
3,0.39977999999999997,1.00008278,0.218864524,0.3333333333333333,0.003747185610561613,0.02923256224292786,0.006124061448331979,it,CIFAR10,MC-DropConnect,label_noise
4,0.31866,1.16714396,0.23353286,0.4444444444444445,0.002722792683991925,0.02555077928166971,0.006141643563324074,it,CIFAR10,MC-DropConnect,label_noise
5,0.24502000000000002,1.2893409200000001,0.244830804,0.5555555555555556,0.001655415355734013,0.02603466801187219,0.005153655913605992,it,CIFAR10,MC-DropConnect,label_noise
6,0.17858000000000002,1.4013797799999999,0.24987335799999996,0.6666666666666666,0.0009743715923609432,0.012393347804987928,0.006030847418597488,it,CIFAR10,MC-DropConnect,label_noise
7,0.13728,1.51419242,0.24858464800000002,0.7777777777777777,0.0021902967835432698,0.03763422334409734,0.007212307356125643,it,CIFAR10,MC-DropConnect,label_noise
8,0.10729999999999999,1.6182251600000002,0.23436263,0.888888888888889,0.0010681760154581288,0.03774435193744358,0.008089987076293761,it,CIFAR10,MC-DropConnect,label_noise
9,0.10002,2.0132187999999998,0.102003390214,1.0,0.0004509988913511872,0.08292259124549832,0.03006554035942192,it,CIFAR10,MC-DropConnect,label_noise


==> data/label_noise_CIFAR10_MC-Dropout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.7125,0.24548054877188816,0.5391899173229406,0.0,0.002856221279943132,0.012657738333690206,0.008008815751091594,gaussian_logits,CIFAR10,MC-Dropout,label_noise
1,0.58034,0.45304120699921857,0.7292179324385438,0.11111111111111112,0.003045094415613419,0.011724689965300628,0.009450050391730774,gaussian_logits,CIFAR10,MC-Dropout,label_noise
2,0.49311999999999995,0.6274186695871422,0.8639788928802148,0.22222222222222224,0.0034976277675018513,0.032194325373118705,0.015745631850445963,gaussian_logits,CIFAR10,MC-Dropout,label_noise
3,0.39996,0.8407259269654442,1.060569021932033,0.3333333333333333,0.0023088092168908145,0.013187200856487643,0.013887631066115567,gaussian_logits,CIFAR10,MC-Dropout,label_noise
4,0.30474,0.9418894192704272,1.202396437883764,0.4444444444444445,0.003273010846300388,0.02388277818807874,0.0193612883388119,gaussian_logits,CIFAR10,MC-Dropout,label_noise
5,0.22736,1.0807844742059818,1.3659411476222834,0.5555555555555556,0.002672751391356856,0.02370953784867487,0.015732888085417524,gaussian_logits,CIFAR10,MC-Dropout,label_noise
6,0.17242,1.1750981255134796,1.4690268229733172,0.6666666666666666,0.0015907231060118567,0.025815925420453977,0.016698071116429125,gaussian_logits,CIFAR10,MC-Dropout,label_noise
7,0.12946,1.2913948669591993,1.5829367568541244,0.7777777777777777,0.0011872657663724712,0.0161980612056838,0.010432022847319509,gaussian_logits,CIFAR10,MC-Dropout,label_noise
8,0.10628,1.6072418741058982,1.8237062480800188,0.888888888888889,0.0015509352017411917,0.18160319150337836,0.12426541091343866,gaussian_logits,CIFAR10,MC-Dropout,label_noise
9,0.10025999999999999,1.8121834441220241,1.9751265457889897,1.0,0.0020708935269588354,0.1516968208774312,0.10091095806380292,gaussian_logits,CIFAR10,MC-Dropout,label_noise


==> data/label_noise_CIFAR10_MC-Dropout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.7066,0.296035058,0.201130302,0.0,0.0062045950713966866,0.007660135648048538,0.0050626631202395815,it,CIFAR10,MC-Dropout,label_noise
1,0.57758,0.50831819,0.26641896200000004,0.11111111111111112,0.0017579533554676527,0.005861399032193603,0.0028136717313652637,it,CIFAR10,MC-Dropout,label_noise
2,0.4673,0.707117078,0.302716902,0.22222222222222224,0.0016876018487783245,0.012175463922565076,0.00620220271928159,it,CIFAR10,MC-Dropout,label_noise
3,0.37722,0.889119322,0.31729434,0.3333333333333333,0.0011761802582937768,0.020927508558507005,0.007307935417145523,it,CIFAR10,MC-Dropout,label_noise
4,0.2904,0.9927349060000001,0.33837679,0.4444444444444445,0.003070016286601752,0.02473936005357404,0.009448579933799047,it,CIFAR10,MC-Dropout,label_noise
5,0.22349999999999998,1.0848581400000001,0.357958342,0.5555555555555556,0.0022239604313026807,0.011214499174622108,0.004539689950186468,it,CIFAR10,MC-Dropout,label_noise
6,0.17221999999999998,1.20036772,0.357074816,0.6666666666666666,0.0029389453890809212,0.01742226502635063,0.007388422518497843,it,CIFAR10,MC-Dropout,label_noise
7,0.13096000000000002,1.3323508199999998,0.34855140799999995,0.7777777777777777,0.0011655899793666746,0.028375868680119806,0.011131237261197155,it,CIFAR10,MC-Dropout,label_noise
8,0.1045,1.7474981,0.216212772632568,0.888888888888889,0.001883348082538115,0.22684261213799978,0.08837383503685972,it,CIFAR10,MC-Dropout,label_noise
9,0.09838,1.96893844,0.13227671879542,1.0,0.0012138368918433822,0.16166489709066278,0.06441039955840532,it,CIFAR10,MC-Dropout,label_noise


==> data/label_noise_FashionMNIST_DeepEnsemble_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9333199999999999,0.034301408003912334,0.17094282884131412,0.0,0.0005462600113499171,0.00039579560887721205,0.0018110687960504956,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
1,0.83124,0.07425578339938767,0.5968646258740615,0.11111111111111112,0.0010670520137275425,0.0009968196494144614,0.00416728013859932,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
2,0.73454,0.16942728529323886,0.7850683784640566,0.22222222222222224,0.0007004284403135026,0.0033504057819387974,0.00984476453563082,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
3,0.6386200000000001,0.33160343300973505,0.9471021426141935,0.3333333333333333,0.001254750971308645,0.003548828256315738,0.008704653557121557,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
4,0.54192,0.6164423227769952,1.1452918094027884,0.4444444444444445,0.0013803622712896492,0.005007583582625919,0.0053999663190184306,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
5,0.44526000000000004,0.9917452047334633,1.4612512426549693,0.5555555555555556,0.0006823488843692686,0.012502774296860683,0.011894040739474329,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
6,0.34622,1.4073775880232817,1.8357519444400214,0.6666666666666666,0.002174718372571496,0.007486095122263396,0.0012844243412811272,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
7,0.24203999999999998,1.6651035680139032,2.032232953013568,0.7777777777777777,0.0013048371545905644,0.0069447111345661405,0.0019333792278414354,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
8,0.1459,1.849083473887428,2.1493959280710495,0.888888888888889,0.00228932304404599,0.006354813786636343,0.001006833306062386,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise
9,0.1012,2.082430629224327,2.2422721225392763,1.0,0.0020084820138602205,0.02321447184988242,0.0050736715136713495,gaussian_logits,Fashion MNIST,Deep Ensemble,label_noise


==> data/label_noise_FashionMNIST_DeepEnsemble_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.93262,0.0439495944,0.0989605872,0.0,0.0004651881339845101,0.0003377582918617392,0.0004641833187069947,it,Fashion MNIST,Deep Ensemble,label_noise
1,0.8304199999999999,0.223371724,0.239629288,0.11111111111111112,0.001006677704133744,0.001986392373657837,0.0006768453163271499,it,Fashion MNIST,Deep Ensemble,label_noise
2,0.7329399999999999,0.47318642000000005,0.33876816600000004,0.22222222222222224,0.0006305553108173886,0.004701335218939413,0.0017034239427711469,it,Fashion MNIST,Deep Ensemble,label_noise
3,0.63676,0.7288527379999999,0.407898866,0.3333333333333333,0.0011097747519204016,0.00893250620436357,0.0019751556010086913,it,Fashion MNIST,Deep Ensemble,label_noise
4,0.5393800000000001,0.975681596,0.45187800200000006,0.4444444444444445,0.001393341307792159,0.007634021868674869,0.0023364250052621,it,Fashion MNIST,Deep Ensemble,label_noise
5,0.44546,1.1772804000000001,0.483179922,0.5555555555555556,0.0007159608927867574,0.00697333379668576,0.003097131051033194,it,Fashion MNIST,Deep Ensemble,label_noise
6,0.34672000000000003,1.3663425,0.49908263599999997,0.6666666666666666,0.0015213152204589238,0.009169190871718198,0.004714236952073573,it,Fashion MNIST,Deep Ensemble,label_noise
7,0.24442,1.50396376,0.515399382,0.7777777777777777,0.0013628646301082179,0.007669603926579238,0.004682661772819395,it,Fashion MNIST,Deep Ensemble,label_noise
8,0.14988,1.6272942400000001,0.50660019,0.888888888888889,0.0026956260868302934,0.00927579199780806,0.007110357899781847,it,Fashion MNIST,Deep Ensemble,label_noise
9,0.10244,2.0425301599999997,0.22220813599999997,1.0,0.001254830665866916,0.033787758404052154,0.02806107038211525,it,Fashion MNIST,Deep Ensemble,label_noise


==> data/label_noise_FashionMNIST_Flipout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9053599999999999,0.01324830803163814,0.02332908379115884,0.0,0.002045873896407099,0.0004521962851917595,0.000685075065242196,gaussian_logits,Fashion MNIST,Flipout,label_noise
1,0.74186,0.053016960139426694,0.06201726534250358,0.11111111111111112,0.0031004193264782837,0.0027597741813381003,0.0026203220959316455,gaussian_logits,Fashion MNIST,Flipout,label_noise
2,0.60148,0.09893854445986908,0.0990911404274069,0.22222222222222224,0.002746707119443199,0.0013849167614392191,0.0018122332134177545,gaussian_logits,Fashion MNIST,Flipout,label_noise
3,0.47787999999999997,0.14858087412129536,0.13166785050865204,0.3333333333333333,0.004569398209830273,0.003182001966861361,0.0028310980232918647,gaussian_logits,Fashion MNIST,Flipout,label_noise
4,0.36936,0.2076914662833315,0.16533324882104852,0.4444444444444445,0.003862071982757436,0.004323386375677764,0.003041312267913356,gaussian_logits,Fashion MNIST,Flipout,label_noise
5,0.26464,0.2830400794170654,0.23579866718652692,0.5555555555555556,0.0026871174146285417,0.010844194439365443,0.009358963046157603,gaussian_logits,Fashion MNIST,Flipout,label_noise
6,0.18662,0.34737799500371136,0.3216028638084974,0.6666666666666666,0.0011217842929904143,0.011459177193680318,0.010324334335584518,gaussian_logits,Fashion MNIST,Flipout,label_noise
7,0.13808,0.3854096399293337,0.37293902676531626,0.7777777777777777,0.00046195237849804157,0.019042509692053525,0.018819388562865143,gaussian_logits,Fashion MNIST,Flipout,label_noise
8,0.11068,0.4552894925117588,0.44028651465937774,0.888888888888889,0.0005489990892524326,0.008119290091211408,0.008214833047505447,gaussian_logits,Fashion MNIST,Flipout,label_noise
9,0.09798,0.5061790374851582,0.4896122519262788,1.0,0.0005978294071054051,0.021798433377170873,0.02210517593190431,gaussian_logits,Fashion MNIST,Flipout,label_noise


==> data/label_noise_FashionMNIST_Flipout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.90732,0.013086330400000002,0.006931564499999999,0.0,0.001368722031677731,0.00046316922673657866,0.000262983159237296,it,Fashion MNIST,Flipout,label_noise
1,0.73644,0.0522591444,0.0098819456,0.11111111111111112,0.0009672641831475103,0.0012620606860031963,0.0003106044076421969,it,Fashion MNIST,Flipout,label_noise
2,0.57754,0.0931211336,0.0094247412,0.22222222222222224,0.0026690073060971478,0.0011054223486465999,0.000260511938539945,it,Fashion MNIST,Flipout,label_noise
3,0.43852,0.147344636,0.00851769844,0.3333333333333333,0.002200772591614148,0.004348300326423649,0.0004849236274134294,it,Fashion MNIST,Flipout,label_noise
4,0.33602,0.19149023999999998,0.0085653514,0.4444444444444445,0.0021086488564955462,0.002687043596763921,0.00024110547688109476,it,Fashion MNIST,Flipout,label_noise
5,0.24735999999999997,0.281315338,0.0063979056800000005,0.5555555555555556,0.0010141991914806496,0.018256443749433894,0.00039446745357801,it,Fashion MNIST,Flipout,label_noise
6,0.18558,0.33050522400000004,0.00671912608,0.6666666666666666,0.0011993331480451982,0.012420539440545489,0.00042300752387656337,it,Fashion MNIST,Flipout,label_noise
7,0.13868,0.45192467999999997,0.00603997666,0.7777777777777777,0.0013097327971765837,0.012298559858679798,0.0004714426563895864,it,Fashion MNIST,Flipout,label_noise
8,0.11104,0.522404074,0.00664979988,0.888888888888889,0.0012217200988769875,0.029445580433086656,0.00016905420150731073,it,Fashion MNIST,Flipout,label_noise
9,0.10438,0.560765324,0.00683365536,1.0,0.0009029950165975444,0.048893099073673126,0.0005715859490125293,it,Fashion MNIST,Flipout,label_noise


==> data/label_noise_FashionMNIST_MC-DropConnect_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9092399999999999,0.043288475003444585,0.08115719150297365,0.0,0.0013426093996393572,0.0003448914768071224,0.0027500051678723443,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
1,0.7812,0.23169107142631082,0.32647925253649723,0.11111111111111112,0.0017919263377717412,0.01383466526954834,0.01617330278267175,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
2,0.66984,0.4542780107438061,0.532190613316176,0.22222222222222224,0.00044452221541785373,0.01637145218629322,0.022861350848950725,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
3,0.56444,0.712741353865313,0.7321715579328992,0.3333333333333333,0.0023800420164358555,0.02069960116125701,0.020716428219146314,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
4,0.46574,0.9709461935420498,0.9721875437319083,0.4444444444444445,0.0012335315156087369,0.013611437737767754,0.018173140201839688,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
5,0.36784,1.2687842086503314,1.3063421143841087,0.5555555555555556,0.0017133592734741901,0.016042228768939227,0.017168334325953213,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
6,0.26718000000000003,1.4918020082080257,1.5626877356054225,0.6666666666666666,0.0033351761572666624,0.01749449616341822,0.013796861906569787,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
7,0.1837,1.6285845893952775,1.6946936568484579,0.7777777777777777,0.0017035257556021915,0.011000015045514044,0.011262478241952978,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
8,0.12444,1.7453540380044932,1.802736501654697,0.888888888888889,0.0006021627686929856,0.009970430212404813,0.00870143754739926,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise
9,0.10064,1.96177167894894,2.004007089030954,1.0,0.00100478853496644,0.08721639056443524,0.07651676629611387,gaussian_logits,Fashion MNIST,MC-DropConnect,label_noise


==> data/label_noise_FashionMNIST_MC-DropConnect_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9091400000000001,0.0466035506,0.032101353799999996,0.0,0.000958957767578951,0.0008794988497258301,0.0006746760323874262,it,Fashion MNIST,MC-DropConnect,label_noise
1,0.77446,0.314779782,0.097949132,0.11111111111111112,0.0017411490458889647,0.00999451780501811,0.0007090859970564227,it,Fashion MNIST,MC-DropConnect,label_noise
2,0.66268,0.595767132,0.11822103099999999,0.22222222222222224,0.0007767882594375455,0.026786995449611245,0.0013105456153930711,it,Fashion MNIST,MC-DropConnect,label_noise
3,0.5522,0.82624242,0.1287528,0.3333333333333333,0.001310343466423969,0.02060378036394413,0.0026033264583274203,it,Fashion MNIST,MC-DropConnect,label_noise
4,0.44902,1.0769966800000002,0.13352188199999998,0.4444444444444445,0.0032134716429431864,0.0092828702583522,0.000833007326008605,it,Fashion MNIST,MC-DropConnect,label_noise
5,0.35968,1.28810196,0.12767691399999997,0.5555555555555556,0.0009140021881811921,0.01695033130297461,0.001020426394438133,it,Fashion MNIST,MC-DropConnect,label_noise
6,0.26624,1.4313159,0.136867728,0.6666666666666666,0.0025848791074245623,0.016276603352112513,0.0030912214019371033,it,Fashion MNIST,MC-DropConnect,label_noise
7,0.1849,1.57616156,0.13416679599999998,0.7777777777777777,0.0018049930747789588,0.011833444118793151,0.0036516532346987747,it,Fashion MNIST,MC-DropConnect,label_noise
8,0.1258,1.6925201600000002,0.13464196,0.888888888888889,0.0015443445211480496,0.014799477312547186,0.0030861422956548865,it,Fashion MNIST,MC-DropConnect,label_noise
9,0.09978000000000001,2.00729118,0.07787905810229599,1.0,0.0011110355529864928,0.12070970524332497,0.03181914598776199,it,Fashion MNIST,MC-DropConnect,label_noise


==> data/label_noise_FashionMNIST_MC-Dropout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.90854,0.04609519855445124,0.13331044875617087,0.0,0.0011643023662262328,0.0015519483977148793,0.0014906276971223117,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
1,0.77964,0.21417189781249263,0.37360754197668744,0.11111111111111112,0.0012019151384353329,0.007241923556061341,0.00918054059901985,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
2,0.67364,0.3983082550751881,0.5265096150518161,0.22222222222222224,0.00325754508794582,0.013054652880437691,0.012630720892915795,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
3,0.5661799999999999,0.5935467999143947,0.7075827147277775,0.3333333333333333,0.001765049574374606,0.006235556778530224,0.010136259370330558,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
4,0.45936000000000005,0.8311562806724941,0.9114144946716684,0.4444444444444445,0.00197195334630412,0.02606209603211634,0.02719921487855708,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
5,0.35714,1.1104113364445038,1.2069979320441484,0.5555555555555556,0.0011847362575695916,0.028555369790716514,0.030915213629174203,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
6,0.26098,1.3725763469061856,1.4901778747367962,0.6666666666666666,0.0012776541002947534,0.023790622277912427,0.02221145901115338,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
7,0.17502,1.5175023068804179,1.6607802853815905,0.7777777777777777,0.001615363736128799,0.02527556264546998,0.01889749958869188,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
8,0.11920000000000001,1.6147536351436518,1.766756860554813,0.888888888888889,0.0018598387026836495,0.025125337117667866,0.019787864270211827,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise
9,0.10003999999999999,2.0148888496868023,2.0820985946817463,1.0,0.0009749871794028893,0.1324122425288021,0.10029101413097334,gaussian_logits,Fashion MNIST,MC-Dropout,label_noise


==> data/label_noise_FashionMNIST_MC-Dropout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9098,0.050710342799999995,0.040152710800000005,0.0,0.0010416333327999895,0.0015420581052747453,0.0007138293456882669,it,Fashion MNIST,MC-Dropout,label_noise
1,0.7802,0.26817564800000004,0.1270424658,0.11111111111111112,0.001098635517357779,0.007590055045546374,0.0016277972824669015,it,Fashion MNIST,MC-Dropout,label_noise
2,0.65816,0.5796302200000001,0.163104846,0.22222222222222224,0.0016132575739788264,0.0137758278576741,0.0024007628510737972,it,Fashion MNIST,MC-Dropout,label_noise
3,0.5504800000000001,0.796885526,0.182772278,0.3333333333333333,0.001974689849064903,0.009351380822870797,0.0028336448164111914,it,Fashion MNIST,MC-Dropout,label_noise
4,0.43796,0.9920794879999999,0.20096688199999999,0.4444444444444445,0.002788296971271172,0.019533582118934145,0.002235428699651146,it,Fashion MNIST,MC-Dropout,label_noise
5,0.34224,1.21348602,0.19818672199999998,0.5555555555555556,0.002022028684267359,0.01022496631659001,0.002561164136812399,it,Fashion MNIST,MC-Dropout,label_noise
6,0.24931999999999999,1.35922772,0.20684849,0.6666666666666666,0.0023341807984815608,0.010508547477810607,0.005395682006738353,it,Fashion MNIST,MC-Dropout,label_noise
7,0.17622,1.51272456,0.20754396000000003,0.7777777777777777,0.0016545089906071838,0.018402143774750804,0.0068598454250077675,it,Fashion MNIST,MC-Dropout,label_noise
8,0.12114,1.61297916,0.212645596,0.888888888888889,0.0016154256405046977,0.017989619207492986,0.004261205433494849,it,Fashion MNIST,MC-Dropout,label_noise
9,0.1,2.30255824,5.722046e-07,1.0,0.0,6.242243186472883e-06,4.6231077874735303e-07,it,Fashion MNIST,MC-Dropout,label_noise


==> data/label_noise_MotorImageryBCI_DeepEnsemble_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5358796296296295,0.340866461246477,0.5957812942194719,0.0,0.047643871441557344,0.04571735447400863,0.049026850320417,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
1,0.4772376543209877,0.38181821399695093,0.6570881321222146,0.1111111111111111,0.03808077533234271,0.03692808436844238,0.040918719688834815,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
2,0.41628086419753085,0.424231359440441,0.7325083746307457,0.2222222222222222,0.03549225456124358,0.022863107839488413,0.028581230488077484,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
3,0.373070987654321,0.45830467105186545,0.7615592941201241,0.3333333333333333,0.030840678732132146,0.03679528569929399,0.033171427910433114,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
4,0.3275462962962963,0.5056699947810618,0.8078989784950186,0.4444444444444444,0.018858993908333708,0.030149002148040446,0.021127625451995955,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
5,0.3082561728395061,0.5415392029498033,0.840911288460106,0.5555555555555556,0.011425225999198187,0.017825204022703104,0.019403455894552,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
6,0.27816358024691357,0.5524313777386736,0.8598634779093245,0.6666666666666666,0.016756889568274688,0.01876661097624976,0.012158380305513208,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
7,0.2658179012345679,0.5411411956835404,0.8457669550598834,0.7777777777777777,0.004776010186396596,0.02497572935518373,0.02704889512769312,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
8,0.2681327160493827,0.581823268483261,0.8849638227422204,0.8888888888888888,0.007694317390115408,0.019152026848372736,0.01413916932707019,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise
9,0.2372685185185185,0.5646496031363646,0.8916422203398865,1.0,0.0070639789442903415,0.029033556336563845,0.01593715373770445,gaussian_logits,Motor Imagery BCI,Deep Ensemble,label_noise


==> data/label_noise_MotorImageryBCI_DeepEnsemble_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5324074074074073,0.3358562855555556,0.24236901,0.0,0.048042864769715886,0.04012098806099392,0.018580347831433055,it,Motor Imagery BCI,Deep Ensemble,label_noise
1,0.4737654320987655,0.3732828188888889,0.2891365477777778,0.1111111111111111,0.039771350929378196,0.030806814853343977,0.03803027266180391,it,Motor Imagery BCI,Deep Ensemble,label_noise
2,0.42862654320987653,0.4053021144444445,0.28460571777777777,0.2222222222222222,0.03278810326978873,0.01988817688849697,0.02188275818115967,it,Motor Imagery BCI,Deep Ensemble,label_noise
3,0.376929012345679,0.4390503144444444,0.29554919333333335,0.3333333333333333,0.028744225843755213,0.025662924461315195,0.009668918295993754,it,Motor Imagery BCI,Deep Ensemble,label_noise
4,0.3279320987654321,0.47632626222222224,0.29684951,0.4444444444444444,0.01527943391073523,0.02260693337531221,0.010238104842857747,it,Motor Imagery BCI,Deep Ensemble,label_noise
5,0.2935956790123457,0.4807446233333333,0.3303000266666667,0.5555555555555556,0.008227186771657452,0.01918042386488848,0.017323199294936507,it,Motor Imagery BCI,Deep Ensemble,label_noise
6,0.2847222222222222,0.5030487755555555,0.33272566555555555,0.6666666666666666,0.012055941351851654,0.01712162074742465,0.01892043183673679,it,Motor Imagery BCI,Deep Ensemble,label_noise
7,0.27237654320987653,0.5003118433333333,0.33175157,0.7777777777777777,0.007958198821271715,0.02411328672894256,0.02081812515077921,it,Motor Imagery BCI,Deep Ensemble,label_noise
8,0.26157407407407407,0.5332493477777778,0.3478639211111111,0.8888888888888888,0.00818410626373319,0.01859954593496078,0.02088179783625818,it,Motor Imagery BCI,Deep Ensemble,label_noise
9,0.24151234567901236,0.5276920711111112,0.3336162922222222,1.0,0.008948621531437663,0.024836269749814285,0.014938881963875791,it,Motor Imagery BCI,Deep Ensemble,label_noise


==> data/label_noise_MotorImageryBCI_Flipout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.4652777777777778,0.20583055264781117,0.3223468910142208,0.0,0.04663145464797055,0.026481020206367625,0.03477567413408403,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
1,0.4259259259259259,0.23354974208498952,0.3785502520461052,0.1111111111111111,0.035105904833571996,0.012385475682100829,0.01958760328113557,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
2,0.3892746913580247,0.2621739169590913,0.4162754725682992,0.2222222222222222,0.02405239383662704,0.015117987749341588,0.01884265834348687,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
3,0.33796296296296297,0.28200968017065636,0.44398858601882596,0.3333333333333333,0.015343835166160709,0.009405776446821727,0.012846877782101656,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
4,0.314429012345679,0.2765085666794864,0.4425332244690162,0.4444444444444444,0.01703111442893595,0.016236388631071085,0.019120649980543473,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
5,0.28163580246913583,0.30435296004207957,0.4704553938327348,0.5555555555555556,0.0157365322835749,0.014989461406087002,0.022908758350517297,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
6,0.27546296296296297,0.3027271679764662,0.47208439593120766,0.6666666666666666,0.007016409521401704,0.015203332108472285,0.017947036939626463,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
7,0.259645061728395,0.320345722647475,0.5028546683054561,0.7777777777777777,0.00838177507037054,0.0157117467186032,0.013567661960054525,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
8,0.24922839506172836,0.3025862003087713,0.4622288647300643,0.8888888888888888,0.00762874997426126,0.02356020521610289,0.029393255112874,gaussian_logits,Motor Imagery BCI,Flipout,label_noise
9,0.2550154320987654,0.32561511694738265,0.4924308730510435,1.0,0.007830934849608192,0.02795771211165514,0.03965159323679986,gaussian_logits,Motor Imagery BCI,Flipout,label_noise


==> data/label_noise_MotorImageryBCI_Flipout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.4876543209876544,0.23812859999999997,0.14982796166666668,0.0,0.045889821183488534,0.026510681172653164,0.014838804732216333,it,Motor Imagery BCI,Flipout,label_noise
1,0.4112654320987654,0.2677367411111111,0.17674566000000003,0.1111111111111111,0.03554725414010746,0.018717319549918825,0.015640450520186252,it,Motor Imagery BCI,Flipout,label_noise
2,0.38850308641975306,0.2584403255555556,0.15271590333333332,0.2222222222222222,0.02396870613011996,0.013756427813549068,0.008839967342496551,it,Motor Imagery BCI,Flipout,label_noise
3,0.3472222222222222,0.28271169444444444,0.1789455222222222,0.3333333333333333,0.02244296230285338,0.016120953242278965,0.010546232544726815,it,Motor Imagery BCI,Flipout,label_noise
4,0.3275462962962963,0.3185674044444444,0.19630457444444444,0.4444444444444444,0.01630671620787658,0.007386294915952843,0.010039301264616243,it,Motor Imagery BCI,Flipout,label_noise
5,0.28665123456790126,0.3155968155555555,0.20143033777777777,0.5555555555555556,0.011297492642242534,0.01294337986561729,0.015253676138916096,it,Motor Imagery BCI,Flipout,label_noise
6,0.279320987654321,0.3161804177777778,0.1855806,0.6666666666666666,0.013805584363489892,0.02324665616202305,0.012429998086566177,it,Motor Imagery BCI,Flipout,label_noise
7,0.2515432098765432,0.3230974255555556,0.2005477333333333,0.7777777777777777,0.007019060724791761,0.0157286155886399,0.012396835853527527,it,Motor Imagery BCI,Flipout,label_noise
8,0.2611882716049383,0.33135233444444445,0.21802916888888887,0.8888888888888888,0.0076943173901154105,0.013982778217843758,0.013921818974251396,it,Motor Imagery BCI,Flipout,label_noise
9,0.251929012345679,0.2990053455555556,0.19162354333333334,1.0,0.01194586744243136,0.02199825612687263,0.00611529074934799,it,Motor Imagery BCI,Flipout,label_noise


==> data/label_noise_MotorImageryBCI_MC-DropConnect_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5042438271604939,0.35991323100426215,0.4072120637726553,0.0,0.04403770840068213,0.03853878493357326,0.040928753619354025,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
1,0.4398148148148148,0.39024190038947876,0.4395304114456156,0.1111111111111111,0.03953016518041219,0.03958314001376275,0.03969915790074552,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
2,0.3892746913580247,0.43919549826755117,0.4974729949717395,0.2222222222222222,0.03182578082351905,0.024225068745237253,0.0229488864126297,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
3,0.3622685185185185,0.4654149106476755,0.5278502556628001,0.3333333333333333,0.025469538292436786,0.028558289069355983,0.029607772657119443,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
4,0.33179012345679015,0.48560658232992204,0.5498917192306096,0.4444444444444444,0.01048254488363698,0.018493246105593438,0.0166613430413265,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
5,0.2955246913580247,0.5202008342345837,0.5826785958472941,0.5555555555555556,0.010130529325232163,0.01693065136839458,0.016524622660874556,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
6,0.283179012345679,0.5051916436977035,0.5673293202045527,0.6666666666666666,0.010174511569630087,0.01269346306376861,0.011427962414506962,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
7,0.24614197530864196,0.5042248533641316,0.5757458791663782,0.7777777777777777,0.003086419753086423,0.01417642097418142,0.012031764370820167,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
8,0.27391975308641975,0.5338065098939894,0.605305769159671,0.8888888888888888,0.0051255132158898225,0.014145719751483337,0.013496121327822951,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise
9,0.24922839506172836,0.5277859224785175,0.5981857175737161,1.0,0.008461308718927977,0.015291660775980964,0.015198487578963263,gaussian_logits,Motor Imagery BCI,MC-DropConnect,label_noise


==> data/label_noise_MotorImageryBCI_MC-DropConnect_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.4880401234567901,0.34109047333333337,0.06451931677777778,0.0,0.049802526303202956,0.039138070729883394,0.007162317959943717,it,Motor Imagery BCI,MC-DropConnect,label_noise
1,0.4556327160493827,0.40642748333333334,0.07321508844444444,0.1111111111111111,0.04055791463674446,0.02873375949368433,0.004576945738177408,it,Motor Imagery BCI,MC-DropConnect,label_noise
2,0.3800154320987654,0.42783988222222225,0.07767133166666668,0.2222222222222222,0.029166385988916646,0.02728668180844629,0.0033555154913507946,it,Motor Imagery BCI,MC-DropConnect,label_noise
3,0.3452932098765432,0.4624602411111111,0.08887318566666666,0.3333333333333333,0.024161216530634536,0.024244779999595404,0.005851978492007488,it,Motor Imagery BCI,MC-DropConnect,label_noise
4,0.3217592592592593,0.47188721,0.091902434,0.4444444444444444,0.014044746642953238,0.01502545784248769,0.005457872518970727,it,Motor Imagery BCI,MC-DropConnect,label_noise
5,0.302854938271605,0.5040698122222222,0.09984637455555556,0.5555555555555556,0.008341723885200486,0.010148208229017679,0.005489814299889684,it,Motor Imagery BCI,MC-DropConnect,label_noise
6,0.2727623456790123,0.503241468888889,0.09454336377777778,0.6666666666666666,0.013986337235589683,0.014899634963448065,0.004614902223128407,it,Motor Imagery BCI,MC-DropConnect,label_noise
7,0.2542438271604939,0.5182176744444444,0.09901453577777779,0.7777777777777777,0.007451083300859558,0.008521739896722008,0.006212034463514228,it,Motor Imagery BCI,MC-DropConnect,label_noise
8,0.2611882716049383,0.5242629555555555,0.09797835233333334,0.8888888888888888,0.009452160493827163,0.020476940750410923,0.0035428444204167295,it,Motor Imagery BCI,MC-DropConnect,label_noise
9,0.2569444444444444,0.5194603488888889,0.09964080955555556,1.0,0.0076116588182673145,0.012106337829082823,0.00504685398200462,it,Motor Imagery BCI,MC-DropConnect,label_noise


==> data/label_noise_MotorImageryBCI_MC-Dropout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5069444444444444,0.30253868330982603,0.48226772594734846,0.0,0.04824112394992459,0.029694688824987898,0.04055715877495237,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
1,0.46064814814814814,0.3184430363956825,0.5058352597476586,0.1111111111111111,0.04193905308331814,0.03229594735098221,0.05042690608846464,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
2,0.3819444444444444,0.37319137032529914,0.5948745933845465,0.2222222222222222,0.023198729459291023,0.020036990202339643,0.039589004349430586,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
3,0.3672839506172839,0.3806517591125502,0.6013093907402166,0.3333333333333333,0.026053095343136167,0.015515894109844051,0.01955425628423282,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
4,0.32716049382716045,0.4165733832394699,0.6261805518526502,0.4444444444444444,0.018998568290501745,0.026460184972276812,0.019562483443680948,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
5,0.2959104938271605,0.4157014313374595,0.6355200980146607,0.5555555555555556,0.009714257956801054,0.03021490011643706,0.03159403589930289,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
6,0.26195987654320985,0.4404926632458053,0.6766366413850933,0.6666666666666666,0.0028999414310132907,0.01971736833752459,0.01852934607127806,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
7,0.25655864197530864,0.4651798977943494,0.716999648125764,0.7777777777777777,0.005190441376185848,0.016691122421926257,0.023163857144817432,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
8,0.2527006172839506,0.4748690129963024,0.7147711993378081,0.8888888888888888,0.007802372074134521,0.017413360744521145,0.013135548835390884,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise
9,0.2511574074074074,0.47217379335001625,0.7027998988913976,1.0,0.004173091754009249,0.012497026748620355,0.01926859298635816,gaussian_logits,Motor Imagery BCI,MC-Dropout,label_noise


==> data/label_noise_MotorImageryBCI_MC-Dropout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.5162037037037037,0.3098722233333333,0.19723987666666665,0.0,0.04608603875477904,0.027398412889360384,0.023883313010503098,it,Motor Imagery BCI,MC-Dropout,label_noise
1,0.47183641975308643,0.33065629444444444,0.21977098333333334,0.1111111111111111,0.038323314983031875,0.020723222514085374,0.02953279670441081,it,Motor Imagery BCI,MC-Dropout,label_noise
2,0.38503086419753085,0.3829496388888889,0.24842430333333335,0.2222222222222222,0.02731852001095753,0.01573444472290388,0.026149814001166588,it,Motor Imagery BCI,MC-Dropout,label_noise
3,0.35108024691358025,0.39776264555555557,0.2429015166666667,0.3333333333333333,0.022024557062024826,0.017249405987472686,0.017454974525566807,it,Motor Imagery BCI,MC-Dropout,label_noise
4,0.33024691358024694,0.42222354444444443,0.2554938,0.4444444444444444,0.022808888647407353,0.02620832217527362,0.017065205162198057,it,Motor Imagery BCI,MC-Dropout,label_noise
5,0.30362654320987653,0.43018070999999997,0.2704696,0.5555555555555556,0.008408369875657165,0.02281915359421852,0.014202325896136596,it,Motor Imagery BCI,MC-Dropout,label_noise
6,0.2770061728395061,0.44562324555555555,0.2692632844444444,0.6666666666666666,0.005751563084828537,0.02702980933388482,0.012140535420886294,it,Motor Imagery BCI,MC-Dropout,label_noise
7,0.25848765432098764,0.4513428644444445,0.29703305333333335,0.7777777777777777,0.008816662717612998,0.020159490049057482,0.021297199062505653,it,Motor Imagery BCI,MC-Dropout,label_noise
8,0.24266975308641975,0.45807170999999997,0.2943225711111111,0.8888888888888888,0.007621429886241673,0.014940129565322561,0.025715927824032273,it,Motor Imagery BCI,MC-Dropout,label_noise
9,0.24768518518518517,0.4604003844444444,0.2776121977777778,1.0,0.006339381452606099,0.017829592130577786,0.007879731065207356,it,Motor Imagery BCI,MC-Dropout,label_noise


==> data/label_noise_Wine_DeepEnsemble_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.0336427810099108,0.08542539202497139,0.0,0.0,0.007702046926242839,0.016622601868471986,gaussian_logits,Wine,Deep Ensemble,label_noise
1,0.95,0.2091914854901137,0.2788782578538541,0.11111111111111112,0.013608276348795433,0.028595519246278178,0.023848283839997823,gaussian_logits,Wine,Deep Ensemble,label_noise
2,0.8555555555555555,0.40662435565756416,0.44982187336699686,0.22222222222222224,0.028327886186626572,0.029305502190896175,0.026976356106944842,gaussian_logits,Wine,Deep Ensemble,label_noise
3,0.7666666666666667,0.6071593295155241,0.6230019083968754,0.3333333333333333,0.02859897261385279,0.035202639304537604,0.037128741439585826,gaussian_logits,Wine,Deep Ensemble,label_noise
4,0.638888888888889,0.7168933345953873,0.7157647571184726,0.4444444444444445,0.043920523057894144,0.05499699284217255,0.04810773787141125,gaussian_logits,Wine,Deep Ensemble,label_noise
5,0.6055555555555555,0.8819670616415616,0.8784376261418473,0.5555555555555556,0.04063538566202165,0.01364554954387142,0.014100073999715624,gaussian_logits,Wine,Deep Ensemble,label_noise
6,0.5666666666666667,0.9074136368882906,0.8988713248975803,0.6666666666666666,0.03788383804718291,0.01796632562604954,0.013300278480923577,gaussian_logits,Wine,Deep Ensemble,label_noise
7,0.4722222222222222,1.0024374498078705,0.9949341133147174,0.7777777777777777,0.06394924685122964,0.014471738213500692,0.01171876656306303,gaussian_logits,Wine,Deep Ensemble,label_noise
8,0.37777777777777777,0.9758762371065235,0.9706896114430009,0.888888888888889,0.022566773346210982,0.008817585453283051,0.00797147811345442,gaussian_logits,Wine,Deep Ensemble,label_noise
9,0.37777777777777777,1.0138940640336922,1.0107823046336166,1.0,0.006804138174397723,0.013731671788092458,0.012843647804039335,gaussian_logits,Wine,Deep Ensemble,label_noise


==> data/label_noise_Wine_DeepEnsemble_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.05466599679999999,0.0104175056,0.0,0.0,0.008927177440918123,0.0015613528829104138,it,Wine,Deep Ensemble,label_noise
1,0.9444444444444444,0.262222248,0.0224897,0.11111111111111112,0.008784104611578828,0.041905734969577536,0.002418596590561559,it,Wine,Deep Ensemble,label_noise
2,0.8444444444444444,0.472263728,0.0219449574,0.22222222222222224,0.01883980550868129,0.02763983206481353,0.0013309458878858523,it,Wine,Deep Ensemble,label_noise
3,0.7611111111111111,0.6497038359999999,0.025280666200000003,0.3333333333333333,0.032394177193585005,0.03584931979460399,0.0012063832145644436,it,Wine,Deep Ensemble,label_noise
4,0.65,0.7379137699999999,0.0289197594,0.4444444444444445,0.03788383804718292,0.05001199448661189,0.00026421437366683855,it,Wine,Deep Ensemble,label_noise
5,0.611111111111111,0.87848744,0.029366865199999998,0.5555555555555556,0.038289024311361705,0.014708218248148225,0.0019888656811930866,it,Wine,Deep Ensemble,label_noise
6,0.55,0.900251832,0.026412555799999998,0.6666666666666666,0.026931554763424074,0.0158045135219982,0.0015386844250575677,it,Wine,Deep Ensemble,label_noise
7,0.4666666666666667,0.97847585,0.028504866400000002,0.7777777777777777,0.04339027597725918,0.010965053238701583,0.002832969949392944,it,Wine,Deep Ensemble,label_noise
8,0.40555555555555556,0.9571650719999999,0.0297194906,0.888888888888889,0.028598972613852785,0.006608917388769826,0.0022565205292589875,it,Wine,Deep Ensemble,label_noise
9,0.35,0.98434474,0.029832667,1.0,0.025760051376376953,0.014749311424456379,0.0014470229888334872,it,Wine,Deep Ensemble,label_noise


==> data/label_noise_Wine_Flipout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.0008804044355691876,0.004864123229466241,0.0,0.0,0.000383058110349418,0.002117879923815268,gaussian_logits,Wine,Flipout,label_noise
1,0.8555555555555555,0.10775200277736999,0.13479090701977908,0.11111111111111112,0.01842569327975222,0.012278666410213834,0.015036766593000605,gaussian_logits,Wine,Flipout,label_noise
2,0.7277777777777777,0.17849040717524484,0.19863089411111884,0.22222222222222224,0.0321551025077506,0.014809000400773844,0.01692741212785052,gaussian_logits,Wine,Flipout,label_noise
3,0.6944444444444444,0.1800954039269828,0.20993878010578762,0.3333333333333333,0.04392052305789416,0.01639263867584625,0.01877585129742877,gaussian_logits,Wine,Flipout,label_noise
4,0.5222222222222223,0.3234670883594585,0.33795753968103853,0.4444444444444445,0.02693155476342407,0.028471301181938306,0.02870664639847405,gaussian_logits,Wine,Flipout,label_noise
5,0.5333333333333334,0.33175191395104725,0.3499498888835309,0.5555555555555556,0.023895347964007305,0.017468008664684835,0.01741823669374376,gaussian_logits,Wine,Flipout,label_noise
6,0.4722222222222222,0.4308809954156387,0.4514308123853238,0.6666666666666666,0.03621779114001472,0.051935461479708435,0.04918727962502903,gaussian_logits,Wine,Flipout,label_noise
7,0.45555555555555555,0.4351775789074185,0.4578977164025302,0.7777777777777777,0.03578916312979203,0.05075352408545815,0.05020201149585112,gaussian_logits,Wine,Flipout,label_noise
8,0.4,0.45722107105598353,0.47142264268523704,0.888888888888889,0.03239417719358499,0.04760889113805823,0.042649040202055254,gaussian_logits,Wine,Flipout,label_noise
9,0.37222222222222223,0.45994030245809314,0.4832003784538187,1.0,0.041759156606591415,0.030348716263285492,0.030606174642121228,gaussian_logits,Wine,Flipout,label_noise


==> data/label_noise_Wine_Flipout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,1.0,0.00359067126,0.0029128401240000002,0.0,0.0,0.0013950185632878869,0.0013252287989401923,it,Wine,Flipout,label_noise
1,0.8666666666666666,0.108576012,0.033679882,0.11111111111111112,0.029658550700086966,0.021673216765262637,0.0020072550552911557,it,Wine,Flipout,label_noise
2,0.711111111111111,0.20061022199999998,0.0360307202,0.22222222222222224,0.042673031932603404,0.037111048979963555,0.004431180197889863,it,Wine,Flipout,label_noise
3,0.6888888888888889,0.269187096,0.041519427600000006,0.3333333333333333,0.02693155476342403,0.04267521026006088,0.003180989920722424,it,Wine,Flipout,label_noise
4,0.4611111111111111,0.37363584000000005,0.044746158800000005,0.4444444444444445,0.04267303193260338,0.01658218608242804,0.003940189900643692,it,Wine,Flipout,label_noise
5,0.48888888888888893,0.37165696800000003,0.0490889382,0.5555555555555556,0.03685138655950444,0.029337559772862398,0.005537718340381553,it,Wine,Flipout,label_noise
6,0.49444444444444446,0.41059589399999996,0.05719639480000001,0.6666666666666666,0.038689967436622535,0.03007514253644303,0.0053077803152520395,it,Wine,Flipout,label_noise
7,0.37777777777777777,0.46405275599999996,0.0527326078,0.7777777777777777,0.03578916312979202,0.017959643156989114,0.0036374227654292586,it,Wine,Flipout,label_noise
8,0.34444444444444444,0.476620664,0.0535011294,0.888888888888889,0.02421610524189263,0.02419429501134815,0.003932009069591418,it,Wine,Flipout,label_noise
9,0.31666666666666665,0.396043174,0.05919532200000001,1.0,0.05386310952684811,0.02955164607636546,0.003761956100759816,it,Wine,Flipout,label_noise


==> data/label_noise_Wine_MC-DropConnect_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9944444444444445,0.0490245523679413,0.05812871167356032,0.0,0.005555555555555551,0.0051943628555806325,0.003566992956336039,gaussian_logits,Wine,MC-DropConnect,label_noise
1,0.9222222222222222,0.2336223933710722,0.22330725079125288,0.11111111111111112,0.005555555555555562,0.03174143244058811,0.02872929367439535,gaussian_logits,Wine,MC-DropConnect,label_noise
2,0.8388888888888889,0.4298917823084921,0.36994060934246403,0.22222222222222224,0.020412414523193142,0.03641322322738211,0.03201674449660721,gaussian_logits,Wine,MC-DropConnect,label_noise
3,0.7333333333333333,0.6096836155607122,0.5575240925296844,0.3333333333333333,0.03578916312979204,0.023757137741468145,0.02469334216314007,gaussian_logits,Wine,MC-DropConnect,label_noise
4,0.6666666666666666,0.6849758504819909,0.6325156098491368,0.4444444444444445,0.03402069087198858,0.042919195265742734,0.031298504064960944,gaussian_logits,Wine,MC-DropConnect,label_noise
5,0.538888888888889,0.8113245174545497,0.7468949013829117,0.5555555555555556,0.018839805508681324,0.04087062569574508,0.05336804583096911,gaussian_logits,Wine,MC-DropConnect,label_noise
6,0.5055555555555555,0.8809136724957936,0.8376851196271715,0.6666666666666666,0.043390275977259196,0.023198650692585147,0.02918458867645687,gaussian_logits,Wine,MC-DropConnect,label_noise
7,0.37777777777777777,0.936649029183997,0.9092073413286137,0.7777777777777777,0.03986861137335367,0.022100314029526794,0.02458153618702817,gaussian_logits,Wine,MC-DropConnect,label_noise
8,0.43888888888888894,0.9490371979347199,0.9249752927768554,0.888888888888889,0.010393492741038715,0.014559830289024857,0.02064068369169775,gaussian_logits,Wine,MC-DropConnect,label_noise
9,0.3388888888888889,0.97388873801497,0.9464340587570668,1.0,0.016197088596792492,0.01125907593700938,0.015212571771010812,gaussian_logits,Wine,MC-DropConnect,label_noise


==> data/label_noise_Wine_MC-DropConnect_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9944444444444445,0.0549697102,0.0100250145,0.0,0.005555555555555561,0.004179102628541352,0.0013826277945207452,it,Wine,MC-DropConnect,label_noise
1,0.9166666666666666,0.286602856,0.026219712,0.11111111111111112,0.012422599874998837,0.04428978919524381,0.003306557469420923,it,Wine,MC-DropConnect,label_noise
2,0.8111111111111111,0.5087941739999999,0.0313178864,0.22222222222222224,0.029658550700086973,0.03321644886863458,0.002504795067183673,it,Wine,MC-DropConnect,label_noise
3,0.7,0.62218114,0.0363326738,0.3333333333333333,0.045980403770130115,0.020985874228510254,0.0019789836846283854,it,Wine,MC-DropConnect,label_noise
4,0.638888888888889,0.66981406,0.034532285,0.4444444444444445,0.03286710990610896,0.047080299775918925,0.003239329645508805,it,Wine,MC-DropConnect,label_noise
5,0.5111111111111111,0.8257856699999999,0.0320773912,0.5555555555555556,0.02078698548207747,0.021128125467109012,0.0024170645287054163,it,Wine,MC-DropConnect,label_noise
6,0.4833333333333333,0.866841142,0.030974650400000005,0.6666666666666666,0.037883838047182934,0.02134148050603995,0.0033045301148885695,it,Wine,MC-DropConnect,label_noise
7,0.34444444444444444,0.933551072,0.031422698400000004,0.7777777777777777,0.032394177193585,0.01551565549505962,0.0023518221463050435,it,Wine,MC-DropConnect,label_noise
8,0.4444444444444445,0.92881818,0.0355152054,0.888888888888889,0.023240556292613204,0.018301785551378583,0.0031323102121102345,it,Wine,MC-DropConnect,label_noise
9,0.3611111111111111,0.9525561579999999,0.032762454399999995,1.0,0.02635231383473649,0.007803691816125484,0.002333903609360348,it,Wine,MC-DropConnect,label_noise


==> data/label_noise_Wine_MC-Dropout_gl.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9944444444444445,0.028660769963240462,0.07632965118308735,0.0,0.00555555555555556,0.004242674013435524,0.015758426326523918,gaussian_logits,Wine,MC-Dropout,label_noise
1,0.9222222222222222,0.30408997701188123,0.36349162460782114,0.11111111111111112,0.01842569327975221,0.04356198010334067,0.04290511512717707,gaussian_logits,Wine,MC-Dropout,label_noise
2,0.8222222222222223,0.46314332640153094,0.49085270540402537,0.22222222222222224,0.011111111111111112,0.03135857733676467,0.030822105000778286,gaussian_logits,Wine,MC-Dropout,label_noise
3,0.7388888888888889,0.6039433832234231,0.603338511013489,0.3333333333333333,0.02078698548207745,0.028143105374782647,0.03574914854615985,gaussian_logits,Wine,MC-Dropout,label_noise
4,0.7055555555555555,0.6937867332792067,0.6693551308277035,0.4444444444444445,0.03788383804718293,0.017386426912260115,0.018457953954898285,gaussian_logits,Wine,MC-Dropout,label_noise
5,0.6055555555555555,0.8146000098563029,0.7983808767604901,0.5555555555555556,0.03447131568330792,0.020382624135967205,0.022049724482348765,gaussian_logits,Wine,MC-Dropout,label_noise
6,0.5111111111111111,0.8797646265918677,0.8781119326900513,0.6666666666666666,0.04697648479246601,0.022891514037487532,0.023304938177918993,gaussian_logits,Wine,MC-Dropout,label_noise
7,0.4166666666666667,0.9192347849445645,0.9021744152547825,0.7777777777777777,0.03828902431136173,0.02431323277873849,0.025922755770272348,gaussian_logits,Wine,MC-Dropout,label_noise
8,0.4,0.9766105984957634,0.9627133728453169,0.888888888888889,0.04697648479246601,0.022097071997868343,0.02210317473160073,gaussian_logits,Wine,MC-Dropout,label_noise
9,0.40555555555555556,1.0011394815332326,0.9929000003019084,1.0,0.0538631095268481,0.01786630461619153,0.017649347397290367,gaussian_logits,Wine,MC-Dropout,label_noise


==> data/label_noise_Wine_MC-Dropout_it.csv <==
,accuracies,aleatoric_uncertainties,epistemic_uncertainties,changed_parameter_values,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std,disentanglement_method,dataset_name,uq_name,experiment_name
0,0.9944444444444445,0.09642863500000001,0.056092573599999994,0.0,0.005555555555555539,0.021891174082406952,0.012213826179655468,it,Wine,MC-Dropout,label_noise
1,0.9111111111111111,0.388422658,0.0714304998,0.11111111111111112,0.029658550700086973,0.048942430928678476,0.003659283876995201,it,Wine,MC-Dropout,label_noise
2,0.8055555555555556,0.5096069,0.072998703,0.22222222222222224,0.021516574145596774,0.022488705468733633,0.0016144868517268842,it,Wine,MC-Dropout,label_noise
3,0.7222222222222222,0.66278357,0.0646618726,0.3333333333333333,0.03828902431136172,0.02420636136028915,0.002427116018522346,it,Wine,MC-Dropout,label_noise
4,0.6666666666666666,0.736872876,0.0606698018,0.4444444444444445,0.042127085800286394,0.023530445452207793,0.003611222403242903,it,Wine,MC-Dropout,label_noise
5,0.5944444444444444,0.817214294,0.0575672934,0.5555555555555556,0.03356401659331825,0.01483396338351339,0.0012586222080904015,it,Wine,MC-Dropout,label_noise
6,0.5555555555555556,0.870538546,0.0553029914,0.6666666666666666,0.01756820922315766,0.024188011117090957,0.0036260275479475562,it,Wine,MC-Dropout,label_noise
7,0.4666666666666667,0.887422212,0.049157885,0.7777777777777777,0.041573970964154904,0.011348412472909786,0.0029707387744406268,it,Wine,MC-Dropout,label_noise
8,0.37777777777777777,0.9548031299999999,0.0458665674,0.888888888888889,0.0417591566065914,0.013848751818644148,0.005174916824048746,it,Wine,MC-Dropout,label_noise
9,0.3666666666666667,0.969948252,0.043455406200000005,1.0,0.04339027597725919,0.016723942107041145,0.004949042131228429,it,Wine,MC-Dropout,label_noise


==> data/label_noise_results_de_it_finetuning_cifar10.csv <==
changed_parameter_values,changed_parameter_values,accuracies,aleatoric_uncertainties,epistemic_uncertainties,Run_Index,accuracies_std,aleatoric_uncertainties_std,epistemic_uncertainties_std
0.0,0.0,0.8568000030517577,0.32198518514633173,0.080269714196523,1.0,0.00132288430668825,0.019158697117687994,0.0027310729286941266
0.1,1.0,0.7537333170572916,0.8288017908732096,0.07701780150334032,1.0,0.004565477443851552,0.02508946891633523,0.004040397242726009
0.2,2.0,0.6828000132242839,1.1237641175587971,0.09792518864075335,1.0,0.0050744472860467,0.08913261174376012,0.0495434972442909
0.3,3.0,0.5965999857584635,1.3899785280227661,0.056952270368734965,1.0,0.0033645184099468975,0.023824965322198983,0.003816298657562208
0.4,4.0,0.5139666493733723,1.617661952972412,0.0574267009894053,1.0,0.006217986394112357,0.02463395831547821,0.01678562463641451
0.5,5.0,0.4362666702270508,1.79979674021403,0.038270961493253666,1.0,0.00548117569482441,0.016351927410613892,0.002807656477841073
0.6,6.0,0.3536000061035156,1.9787046909332275,0.03216667721668876,1.0,0.0050685214328732,0.011391075613889244,0.0027386417317998226
0.7,7.0,0.26760000228881836,2.136002461115519,0.020297824715574533,1.0,0.004279015779796439,0.01568989595599102,0.0016132062756226302
0.8,8.0,0.196266663869222,2.2344857851664224,0.0106069029619296,1.0,0.005012324494222419,0.01026316947479652,0.0009074070772053481
0.9,9.0,0.11960000038146971,2.298095464706421,0.0026709910792608997,1.0,0.002051827774272361,0.00022823657533719684,0.0004950403421412151


==> data/robustness_it_variants.csv <==
,Bias-Variance,Bias-Variance-std,Information Theoretic,Information Theoretic-std,KL Divergence,KL Divergence-std,step
0,0.5,0.0,0.5,0.0,0.5,0.0,2
1,0.4912251712316909,0.002935907010932012,0.41480624391303217,0.015453868816819424,0.5023027804313741,0.0019340361473188085,3
2,0.46272751226109415,0.0011864535527640386,0.3272138789578623,0.009153621403090641,0.49194603301091605,0.00800361535377681,4
3,0.43072959140248734,0.03449658171344448,0.36213139928523413,0.01035292169094308,0.44687407746417174,0.039301849577700804,5
4,0.43099453074463073,0.033838429827578446,0.36112859878636705,0.010319106664647268,0.4476032653035565,0.03925655264672312,6
5,0.38877336472077495,0.013112733551014588,0.3296714202389958,0.01445809974498486,0.4226952885771238,0.009685240819622328,7
6,0.47051142836691034,0.0180728909127207,0.31934499682052286,0.03136025808935997,0.5181526325016497,0.006171572529784992,8
7,0.4519213362492125,0.010232723561312183,0.3421634239864761,0.03430873106609198,0.4946930152550078,0.03165659041774182,9
8,0.45089704184061336,0.009647086037077977,0.3417975849379337,0.0349535618247251,0.49331232622969257,0.030222045641731025,10

